Quicker ADC : Unlocking the hidden potential of Product Quantization with SIMD

Efficient Nearest Neighbor (NN) search in high-dimensional spaces is a foundation of many multimedia retrieval systems. A common approach is to rely on Product Quantization, which allows the storage of large vector databases in memory and efficient distance computations. Yet, implementations of nearest neighbor search with Product Quantization have their performance limited by the many memory accesses they perform. Following this observation, Andr\'e et al. proposed Quick ADC with up to $6\times$ faster implementations of $m\times{}4$ product quantizers (PQ) leveraging specific SIMD instructions. Quicker ADC is a generalization of Quick ADC not limited to $m\times{}4$ codes and supporting AVX-512, the latest revision of SIMD instruction set. In doing so, Quicker ADC faces the challenge of using efficiently 5,6 and 7-bit shuffles that do not align to computer bytes or words. To this end, we introduce (i) irregular product quantizers combining sub-quantizers of different granularity and (ii) split tables allowing lookup tables larger than registers. We evaluate Quicker ADC with multiple indexes including Inverted Multi-Indexes and IVF HNSW and show that it outperforms the reference optimized implementations (i.e., FAISS and polysemous codes) for numerous configurations. Finally, we release an open-source fork of FAISS enhanced with Quicker ADC at http://github.com/nlescoua/faiss-quickeradc.

==> ccs-2012.txt <==
<ccs2012>
<concept>
<concept_id>10002951.10003227.10003251.10003253</concept_id>
<concept_desc>Information systems~Multimedia databases</concept_desc>
<concept_significance>500</concept_significance>
</concept>
<concept>
<concept_id>10002951.10003317.10003371.10003386</concept_id>
<concept_desc>Information systems~Multimedia and multimodal retrieval</concept_desc>
<concept_significance>500</concept_significance>
</concept>
<concept>
<concept_id>10010520.10010521.10010528.10010534</concept_id>
<concept_desc>Computer systems organization~Single instruction, multiple data</concept_desc>
<concept_significance>500</concept_significance>
</concept>
<concept>
<concept_id>10010147.10010178.10010224</concept_id>
<concept_desc>Computing methodologies~Computer vision</concept_desc>
<concept_significance>300</concept_significance>
</concept>
</ccs2012>



==> plots_recall/Deep1B_IMI2x12,PQ16-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=32768,nprobe=1,ht=2             0.0029    0.123
max_codes=16384,nprobe=1,ht=4             0.0041    0.123
max_codes=2048,nprobe=1,ht=6              0.0065    0.124
max_codes=65536,nprobe=1,ht=8             0.0103    0.124
max_codes=inf,nprobe=1,ht=10              0.0126    0.125
max_codes=65536,nprobe=1,ht=12            0.0180    0.126
max_codes=inf,nprobe=1,ht=14              0.0219    0.128
max_codes=256,nprobe=1,ht=16              0.0272    0.129
max_codes=inf,nprobe=1,ht=18              0.0328    0.131
max_codes=256,nprobe=1,ht=20              0.0380    0.132
max_codes=256,nprobe=1,ht=22              0.0427    0.134
max_codes=65536,nprobe=1,ht=24            0.0480    0.136
max_codes=256,nprobe=1,ht=26              0.0565    0.138
max_codes=32768,nprobe=1,ht=28            0.0644    0.141
max_codes=8192,nprobe=1,ht=30             0.0728    0.144
max_codes=512,nprobe=1,ht=32              0.0803    0.147
max_codes=2048,nprobe=2,ht=30             0.0804    0.151
max_codes=256,nprobe=2,ht=32              0.0829    0.151
max_codes=256,nprobe=1,ht=34              0.0887    0.151
max_codes=2048,nprobe=2,ht=32             0.0891    0.154
max_codes=256,nprobe=2,ht=34              0.0916    0.155
max_codes=512,nprobe=2,ht=34              0.0934    0.156
max_codes=256,nprobe=1,ht=36              0.0983    0.156
max_codes=2048,nprobe=2,ht=34             0.0986    0.159
max_codes=256,nprobe=2,ht=36              0.1014    0.160
max_codes=512,nprobe=2,ht=36              0.1033    0.161
max_codes=1024,nprobe=2,ht=36             0.1057    0.162
max_codes=256,nprobe=1,ht=38              0.1078    0.162
max_codes=2048,nprobe=2,ht=36             0.1087    0.163
max_codes=256,nprobe=2,ht=38              0.1112    0.166
max_codes=4096,nprobe=2,ht=36             0.1114    0.166
max_codes=512,nprobe=2,ht=38              0.1135    0.167
max_codes=1024,nprobe=2,ht=38             0.1164    0.168
max_codes=2048,nprobe=1,ht=40             0.1167    0.170
max_codes=2048,nprobe=2,ht=38             0.1200    0.170
max_codes=4096,nprobe=2,ht=38             0.1235    0.173
max_codes=8192,nprobe=2,ht=38             0.1271    0.176
max_codes=2048,nprobe=2,ht=40             0.1302    0.177
max_codes=16384,nprobe=2,ht=38            0.1314    0.180
max_codes=4096,nprobe=2,ht=40             0.1342    0.180
max_codes=2048,nprobe=3,ht=40             0.1343    0.184
max_codes=8192,nprobe=2,ht=40             0.1387    0.185
max_codes=2048,nprobe=2,ht=42             0.1401    0.187
max_codes=4096,nprobe=3,ht=40             0.1404    0.188
max_codes=16384,nprobe=2,ht=40            0.1434    0.189
max_codes=4096,nprobe=2,ht=42             0.1451    0.190
max_codes=8192,nprobe=2,ht=42             0.1497    0.194
max_codes=4096,nprobe=3,ht=42             0.1525    0.199
max_codes=16384,nprobe=2,ht=42            0.1549    0.200
max_codes=16384,nprobe=3,ht=40            0.1559    0.202
max_codes=8192,nprobe=3,ht=42             0.1596    0.205
max_codes=16384,nprobe=4,ht=40            0.1612    0.209
max_codes=8192,nprobe=4,ht=42             0.1639    0.211
max_codes=16384,nprobe=3,ht=42            0.1683    0.213
max_codes=8192,nprobe=6,ht=42             0.1692    0.218
max_codes=16384,nprobe=4,ht=42            0.1746    0.221
max_codes=32768,nprobe=3,ht=42            0.1754    0.226
max_codes=16384,nprobe=3,ht=44            0.1778    0.228
max_codes=16384,nprobe=6,ht=42            0.1827    0.231
max_codes=16384,nprobe=4,ht=44            0.1841    0.236
max_codes=16384,nprobe=8,ht=42            0.1867    0.239
max_codes=16384,nprobe=10,ht=42           0.1895    0.242
max_codes=16384,nprobe=12,ht=42           0.1906    0.246
max_codes=16384,nprobe=6,ht=44            0.1941    0.248
max_codes=32768,nprobe=6,ht=42            0.1943    0.252
max_codes=16384,nprobe=8,ht=44            0.1988    0.253
max_codes=16384,nprobe=10,ht=44           0.2019    0.258
max_codes=16384,nprobe=12,ht=44           0.2034    0.262
max_codes=16384,nprobe=14,ht=44           0.2039    0.265
max_codes=16384,nprobe=16,ht=44           0.2047    0.268
max_codes=32768,nprobe=6,ht=44            0.2073    0.270
max_codes=16384,nprobe=24,ht=44           0.2077    0.278
max_codes=16384,nprobe=10,ht=46           0.2104    0.279
max_codes=32768,nprobe=8,ht=44            0.2144    0.279
max_codes=32768,nprobe=10,ht=44           0.2180    0.288
max_codes=32768,nprobe=12,ht=44           0.2206    0.294
max_codes=32768,nprobe=14,ht=44           0.2224    0.300
max_codes=32768,nprobe=8,ht=46            0.2226    0.304
max_codes=32768,nprobe=16,ht=44           0.2242    0.305
max_codes=32768,nprobe=10,ht=46           0.2274    0.311
max_codes=32768,nprobe=20,ht=44           0.2275    0.311
max_codes=32768,nprobe=12,ht=46           0.2297    0.316
max_codes=32768,nprobe=14,ht=46           0.2315    0.324
max_codes=32768,nprobe=16,ht=46           0.2334    0.327
max_codes=32768,nprobe=20,ht=46           0.2371    0.336
max_codes=32768,nprobe=24,ht=46           0.2389    0.343
max_codes=65536,nprobe=14,ht=44           0.2399    0.347
max_codes=32768,nprobe=28,ht=46           0.2407    0.349
max_codes=65536,nprobe=16,ht=44           0.2425    0.355
max_codes=65536,nprobe=12,ht=46           0.2451    0.365
max_codes=32768,nprobe=20,ht=48           0.2454    0.367
max_codes=65536,nprobe=20,ht=44           0.2465    0.369
max_codes=32768,nprobe=24,ht=48           0.2472    0.375
max_codes=65536,nprobe=14,ht=46           0.2483    0.376
max_codes=65536,nprobe=24,ht=44           0.2489    0.380
max_codes=32768,nprobe=28,ht=48           0.2494    0.383
max_codes=65536,nprobe=16,ht=46           0.2516    0.383
max_codes=65536,nprobe=20,ht=46           0.2557    0.397
max_codes=65536,nprobe=24,ht=46           0.2584    0.409
max_codes=65536,nprobe=28,ht=46           0.2614    0.419
max_codes=65536,nprobe=32,ht=46           0.2633    0.429
max_codes=65536,nprobe=20,ht=48           0.2647    0.435
max_codes=65536,nprobe=24,ht=48           0.2673    0.448
max_codes=65536,nprobe=28,ht=48           0.2707    0.457
max_codes=65536,nprobe=32,ht=48           0.2732    0.468
max_codes=65536,nprobe=24,ht=50           0.2736    0.500
max_codes=65536,nprobe=28,ht=50           0.2772    0.509
max_codes=65536,nprobe=32,ht=50           0.2795    0.519
max_codes=65536,nprobe=64,ht=50           0.2853    0.573
max_codes=65536,nprobe=128,ht=50          0.2881    0.630
max_codes=65536,nprobe=64,ht=52           0.2896    0.647
max_codes=65536,nprobe=128,ht=52          0.2927    0.704
max_codes=65536,nprobe=256,ht=52          0.2936    0.766
max_codes=65536,nprobe=512,ht=52          0.2937    0.855
max_codes=65536,nprobe=256,ht=54          0.2942    0.871
max_codes=65536,nprobe=512,ht=54          0.2943    0.956
max_codes=65536,nprobe=256,ht=56          0.2950    1.006
max_codes=65536,nprobe=512,ht=56          0.2951    1.091
max_codes=65536,nprobe=256,ht=58          0.2954    1.167
max_codes=inf,nprobe=28,ht=48             0.2974    1.182
max_codes=inf,nprobe=24,ht=50             0.2985    1.249
max_codes=inf,nprobe=32,ht=48             0.3016    1.272
max_codes=inf,nprobe=28,ht=50             0.3033    1.349
max_codes=inf,nprobe=32,ht=50             0.3071    1.448
max_codes=inf,nprobe=28,ht=52             0.3078    1.572
max_codes=inf,nprobe=32,ht=52             0.3115    1.688
max_codes=inf,nprobe=64,ht=48             0.3158    1.838
max_codes=inf,nprobe=64,ht=50             0.3216    2.097
max_codes=inf,nprobe=128,ht=50            0.3316    2.981


==> plots_recall/Deep1B_IMI2x12,PQ16-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=1024,nprobe=1,ht=12             0.0285    0.126
max_codes=inf,nprobe=1,ht=14              0.0340    0.128
max_codes=256,nprobe=1,ht=16              0.0419    0.130
max_codes=256,nprobe=1,ht=18              0.0495    0.131
max_codes=65536,nprobe=1,ht=20            0.0574    0.132
max_codes=32768,nprobe=1,ht=22            0.0643    0.134
max_codes=512,nprobe=1,ht=24              0.0734    0.136
max_codes=256,nprobe=1,ht=26              0.0842    0.138
max_codes=32768,nprobe=1,ht=28            0.0943    0.141
max_codes=inf,nprobe=1,ht=30              0.1058    0.144
max_codes=256,nprobe=1,ht=32              0.1173    0.147
max_codes=256,nprobe=2,ht=32              0.1210    0.151
max_codes=1024,nprobe=1,ht=36             0.1456    0.156
max_codes=4096,nprobe=2,ht=34             0.1470    0.161
max_codes=65536,nprobe=1,ht=38            0.1627    0.162
max_codes=256,nprobe=2,ht=38              0.1675    0.166
max_codes=512,nprobe=2,ht=38              0.1708    0.167
max_codes=1024,nprobe=2,ht=38             0.1742    0.168
max_codes=512,nprobe=1,ht=40              0.1807    0.170
max_codes=4096,nprobe=2,ht=38             0.1838    0.173
max_codes=256,nprobe=2,ht=40              0.1862    0.174
max_codes=512,nprobe=2,ht=40              0.1897    0.175
max_codes=1024,nprobe=2,ht=40             0.1936    0.176
max_codes=2048,nprobe=2,ht=40             0.1987    0.177
max_codes=inf,nprobe=1,ht=42              0.2005    0.179
max_codes=4096,nprobe=2,ht=40             0.2050    0.181
max_codes=256,nprobe=2,ht=42              0.2064    0.183
max_codes=8192,nprobe=2,ht=40             0.2127    0.184
max_codes=1024,nprobe=2,ht=42             0.2143    0.185
max_codes=16384,nprobe=2,ht=40            0.2205    0.188
max_codes=4096,nprobe=2,ht=42             0.2277    0.191
max_codes=8192,nprobe=2,ht=42             0.2364    0.195
max_codes=4096,nprobe=3,ht=42             0.2380    0.199
max_codes=16384,nprobe=2,ht=42            0.2454    0.200
max_codes=4096,nprobe=2,ht=44             0.2479    0.204
max_codes=8192,nprobe=3,ht=42             0.2512    0.205
max_codes=32768,nprobe=2,ht=42            0.2555    0.206
max_codes=8192,nprobe=2,ht=44             0.2580    0.208
max_codes=16384,nprobe=3,ht=42            0.2659    0.213
max_codes=16384,nprobe=2,ht=44            0.2679    0.213
max_codes=8192,nprobe=3,ht=44             0.2749    0.218
max_codes=16384,nprobe=4,ht=42            0.2754    0.221
max_codes=32768,nprobe=2,ht=44            0.2799    0.221
max_codes=8192,nprobe=4,ht=44             0.2817    0.224
max_codes=32768,nprobe=3,ht=42            0.2821    0.225
max_codes=16384,nprobe=3,ht=44            0.2912    0.228
max_codes=65536,nprobe=2,ht=44            0.2916    0.231
max_codes=8192,nprobe=3,ht=46             0.2982    0.236
max_codes=16384,nprobe=4,ht=44            0.3016    0.238
max_codes=32768,nprobe=2,ht=46            0.3035    0.240
max_codes=32768,nprobe=3,ht=44            0.3106    0.242
max_codes=16384,nprobe=3,ht=46            0.3170    0.246
max_codes=8192,nprobe=6,ht=46             0.3180    0.253
max_codes=32768,nprobe=4,ht=44            0.3245    0.253
max_codes=16384,nprobe=4,ht=46            0.3294    0.254
max_codes=32768,nprobe=3,ht=46            0.3382    0.261
max_codes=16384,nprobe=6,ht=46            0.3471    0.266
max_codes=65536,nprobe=4,ht=44            0.3475    0.274
max_codes=32768,nprobe=4,ht=46            0.3548    0.274
max_codes=16384,nprobe=10,ht=46           0.3618    0.278
max_codes=16384,nprobe=12,ht=46           0.3646    0.282
max_codes=16384,nprobe=14,ht=46           0.3667    0.285
max_codes=16384,nprobe=16,ht=46           0.3681    0.289
max_codes=32768,nprobe=6,ht=46            0.3787    0.292
max_codes=65536,nprobe=4,ht=46            0.3797    0.297
max_codes=16384,nprobe=8,ht=48            0.3808    0.299
max_codes=32768,nprobe=8,ht=46            0.3924    0.302
max_codes=16384,nprobe=14,ht=48           0.3931    0.310
max_codes=32768,nprobe=10,ht=46           0.4001    0.311
max_codes=32768,nprobe=12,ht=46           0.4053    0.316
max_codes=32768,nprobe=6,ht=48            0.4056    0.320
max_codes=32768,nprobe=14,ht=46           0.4097    0.322
max_codes=65536,nprobe=6,ht=46            0.4115    0.324
max_codes=32768,nprobe=16,ht=46           0.4128    0.327
max_codes=32768,nprobe=20,ht=46           0.4184    0.335
max_codes=32768,nprobe=8,ht=48            0.4213    0.338
max_codes=65536,nprobe=8,ht=46            0.4323    0.341
max_codes=65536,nprobe=10,ht=46           0.4432    0.354
max_codes=32768,nprobe=16,ht=48           0.4452    0.357
max_codes=65536,nprobe=12,ht=46           0.4517    0.365
max_codes=32768,nprobe=24,ht=48           0.4556    0.374
max_codes=65536,nprobe=14,ht=46           0.4591    0.376
max_codes=65536,nprobe=8,ht=48            0.4659    0.376
max_codes=32768,nprobe=14,ht=50           0.4678    0.390
max_codes=32768,nprobe=16,ht=50           0.4723    0.395
max_codes=65536,nprobe=20,ht=46           0.4729    0.396
max_codes=65536,nprobe=10,ht=48           0.4781    0.397
max_codes=65536,nprobe=12,ht=48           0.4879    0.401
max_codes=65536,nprobe=14,ht=48           0.4966    0.411
max_codes=65536,nprobe=16,ht=48           0.5039    0.418
max_codes=65536,nprobe=20,ht=48           0.5131    0.434
max_codes=65536,nprobe=24,ht=48           0.5201    0.447
max_codes=65536,nprobe=28,ht=48           0.5263    0.456
max_codes=65536,nprobe=14,ht=50           0.5265    0.458
max_codes=65536,nprobe=32,ht=48           0.5308    0.465
max_codes=65536,nprobe=16,ht=50           0.5343    0.467
max_codes=65536,nprobe=20,ht=50           0.5451    0.484
max_codes=65536,nprobe=24,ht=50           0.5529    0.498
max_codes=65536,nprobe=28,ht=50           0.5600    0.508
max_codes=65536,nprobe=32,ht=50           0.5649    0.519
max_codes=65536,nprobe=20,ht=52           0.5652    0.550
max_codes=65536,nprobe=24,ht=52           0.5738    0.566
max_codes=65536,nprobe=64,ht=50           0.5816    0.573
max_codes=65536,nprobe=28,ht=52           0.5817    0.576
max_codes=65536,nprobe=32,ht=52           0.5869    0.588
max_codes=65536,nprobe=128,ht=50          0.5895    0.627
max_codes=65536,nprobe=64,ht=52           0.6046    0.645
max_codes=65536,nprobe=128,ht=52          0.6136    0.701
max_codes=65536,nprobe=64,ht=54           0.6203    0.744
max_codes=65536,nprobe=128,ht=54          0.6297    0.803
max_codes=65536,nprobe=256,ht=54          0.6327    0.865
max_codes=65536,nprobe=128,ht=56          0.6374    0.935
max_codes=65536,nprobe=256,ht=56          0.6405    0.997
max_codes=65536,nprobe=512,ht=56          0.6410    1.087
max_codes=65536,nprobe=128,ht=58          0.6411    1.095
max_codes=inf,nprobe=20,ht=50             0.6441    1.125
max_codes=65536,nprobe=256,ht=58          0.6442    1.170
max_codes=inf,nprobe=24,ht=50             0.6609    1.244
max_codes=inf,nprobe=20,ht=52             0.6668    1.311
max_codes=inf,nprobe=28,ht=50             0.6743    1.347
max_codes=inf,nprobe=32,ht=50             0.6854    1.445
max_codes=inf,nprobe=28,ht=52             0.6994    1.572
max_codes=inf,nprobe=32,ht=52             0.7109    1.685
max_codes=inf,nprobe=28,ht=54             0.7155    1.851
max_codes=inf,nprobe=32,ht=54             0.7274    1.991
max_codes=inf,nprobe=64,ht=50             0.7387    2.101
max_codes=inf,nprobe=128,ht=50            0.7806    2.983


==> plots_recall/Deep1B_IMI2x12,PQ16_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=65536,nprobe=1,ht=0             0.1482    0.502
max_codes=512,nprobe=6,ht=0               0.1614    0.506
max_codes=512,nprobe=14,ht=0              0.1619    0.532
max_codes=2048,nprobe=3,ht=0              0.1729    0.543
max_codes=2048,nprobe=8,ht=0              0.1794    0.549
max_codes=2048,nprobe=16,ht=0             0.1814    0.562
max_codes=4096,nprobe=3,ht=0              0.1815    0.563
max_codes=2048,nprobe=64,ht=0             0.1818    0.591
max_codes=4096,nprobe=16,ht=0             0.1952    0.594
max_codes=8192,nprobe=4,ht=0              0.1956    0.607
max_codes=4096,nprobe=20,ht=0             0.1958    0.645
max_codes=4096,nprobe=28,ht=0             0.1960    0.658
max_codes=8192,nprobe=10,ht=0             0.2089    0.659
max_codes=8192,nprobe=20,ht=0             0.2122    0.683
max_codes=8192,nprobe=28,ht=0             0.2131    0.732
max_codes=8192,nprobe=128,ht=0            0.2137    0.746
max_codes=16384,nprobe=10,ht=0            0.2282    0.774
max_codes=16384,nprobe=12,ht=0            0.2300    0.814
max_codes=16384,nprobe=14,ht=0            0.2304    0.835
max_codes=16384,nprobe=28,ht=0            0.2357    0.845
max_codes=16384,nprobe=128,ht=0           0.2366    0.875
max_codes=32768,nprobe=10,ht=0            0.2470    0.924
max_codes=32768,nprobe=12,ht=0            0.2502    0.966
max_codes=32768,nprobe=14,ht=0            0.2519    1.014
max_codes=32768,nprobe=16,ht=0            0.2543    1.016
max_codes=32768,nprobe=20,ht=0            0.2582    1.036
max_codes=32768,nprobe=32,ht=0            0.2634    1.078
max_codes=32768,nprobe=64,ht=0            0.2660    1.160
max_codes=65536,nprobe=12,ht=0            0.2669    1.168
max_codes=32768,nprobe=256,ht=0           0.2676    1.187
max_codes=65536,nprobe=14,ht=0            0.2697    1.203
max_codes=65536,nprobe=16,ht=0            0.2737    1.239
max_codes=65536,nprobe=20,ht=0            0.2781    1.306
max_codes=65536,nprobe=32,ht=0            0.2874    1.408
max_codes=65536,nprobe=64,ht=0            0.2926    1.571
max_codes=65536,nprobe=128,ht=0           0.2951    1.628
max_codes=65536,nprobe=256,ht=0           0.2961    1.710
max_codes=65536,nprobe=512,ht=0           0.2962    1.832


==> plots_recall/Deep1B_IMI2x12,PQ16_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=8192,nprobe=1,ht=0              0.2735    0.481
max_codes=1024,nprobe=2,ht=0              0.2953    0.506
max_codes=512,nprobe=14,ht=0              0.2959    0.516
max_codes=2048,nprobe=3,ht=0              0.3156    0.529
max_codes=2048,nprobe=8,ht=0              0.3267    0.548
max_codes=8192,nprobe=2,ht=0              0.3295    0.554
max_codes=4096,nprobe=3,ht=0              0.3334    0.555
max_codes=4096,nprobe=6,ht=0              0.3495    0.580
max_codes=4096,nprobe=8,ht=0              0.3537    0.590
max_codes=4096,nprobe=10,ht=0             0.3572    0.591
max_codes=4096,nprobe=12,ht=0             0.3581    0.594
max_codes=4096,nprobe=16,ht=0             0.3593    0.598
max_codes=4096,nprobe=20,ht=0             0.3602    0.605
max_codes=4096,nprobe=28,ht=0             0.3612    0.625
max_codes=8192,nprobe=10,ht=0             0.3934    0.656
max_codes=8192,nprobe=20,ht=0             0.4006    0.676
max_codes=8192,nprobe=28,ht=0             0.4025    0.685
max_codes=32768,nprobe=3,ht=0             0.4034    0.727
max_codes=8192,nprobe=128,ht=0            0.4042    0.739
max_codes=16384,nprobe=6,ht=0             0.4183    0.744
max_codes=16384,nprobe=10,ht=0            0.4400    0.755
max_codes=16384,nprobe=12,ht=0            0.4445    0.783
max_codes=16384,nprobe=14,ht=0            0.4479    0.804
max_codes=16384,nprobe=20,ht=0            0.4550    0.808
max_codes=16384,nprobe=28,ht=0            0.4593    0.812
max_codes=16384,nprobe=32,ht=0            0.4600    0.851
max_codes=16384,nprobe=64,ht=0            0.4628    0.854
max_codes=32768,nprobe=8,ht=0             0.4787    0.907
max_codes=32768,nprobe=10,ht=0            0.4909    0.912
max_codes=32768,nprobe=12,ht=0            0.4992    0.936
max_codes=32768,nprobe=16,ht=0            0.5108    0.969
max_codes=32768,nprobe=20,ht=0            0.5191    0.993
max_codes=32768,nprobe=32,ht=0            0.5313    1.038
max_codes=32768,nprobe=64,ht=0            0.5400    1.139
max_codes=65536,nprobe=10,ht=0            0.5460    1.157
max_codes=65536,nprobe=12,ht=0            0.5590    1.239
max_codes=65536,nprobe=14,ht=0            0.5701    1.280
max_codes=65536,nprobe=20,ht=0            0.5913    1.299
max_codes=65536,nprobe=24,ht=0            0.6005    1.372
max_codes=65536,nprobe=28,ht=0            0.6088    1.394
max_codes=65536,nprobe=32,ht=0            0.6142    1.399
max_codes=65536,nprobe=64,ht=0            0.6333    1.543
max_codes=65536,nprobe=128,ht=0           0.6432    1.622
max_codes=65536,nprobe=256,ht=0           0.6466    1.761
max_codes=65536,nprobe=512,ht=0           0.6471    1.818
max_codes=inf,nprobe=14,ht=0              0.6537    2.508


==> plots_recall/Deep1B_IMI2x12,PQ16np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,ht=0               0.1502    0.485
max_codes=256,nprobe=2,ht=0               0.1552    0.495
max_codes=512,nprobe=2,ht=0               0.1590    0.500
max_codes=1024,nprobe=2,ht=0              0.1629    0.506
max_codes=2048,nprobe=2,ht=0              0.1677    0.516
max_codes=1024,nprobe=4,ht=0              0.1682    0.528
max_codes=1024,nprobe=6,ht=0              0.1705    0.529
max_codes=1024,nprobe=10,ht=0             0.1719    0.530
max_codes=2048,nprobe=3,ht=0              0.1730    0.533
max_codes=2048,nprobe=4,ht=0              0.1754    0.541
max_codes=2048,nprobe=6,ht=0              0.1792    0.549
max_codes=2048,nprobe=10,ht=0             0.1816    0.552
max_codes=2048,nprobe=12,ht=0             0.1819    0.554
max_codes=2048,nprobe=16,ht=0             0.1820    0.564
max_codes=2048,nprobe=24,ht=0             0.1822    0.565
max_codes=2048,nprobe=28,ht=0             0.1824    0.568
max_codes=4096,nprobe=4,ht=0              0.1837    0.570
max_codes=4096,nprobe=6,ht=0              0.1889    0.582
max_codes=4096,nprobe=8,ht=0              0.1917    0.590
max_codes=4096,nprobe=10,ht=0             0.1929    0.590
max_codes=4096,nprobe=12,ht=0             0.1941    0.593
max_codes=4096,nprobe=14,ht=0             0.1945    0.597
max_codes=4096,nprobe=20,ht=0             0.1949    0.602
max_codes=4096,nprobe=28,ht=0             0.1959    0.609
max_codes=4096,nprobe=32,ht=0             0.1961    0.615
max_codes=4096,nprobe=64,ht=0             0.1962    0.633
max_codes=8192,nprobe=6,ht=0              0.2016    0.643
max_codes=8192,nprobe=8,ht=0              0.2065    0.653
max_codes=8192,nprobe=10,ht=0             0.2087    0.656
max_codes=8192,nprobe=12,ht=0             0.2103    0.664
max_codes=8192,nprobe=14,ht=0             0.2116    0.670
max_codes=8192,nprobe=16,ht=0             0.2122    0.677
max_codes=8192,nprobe=20,ht=0             0.2127    0.679
max_codes=8192,nprobe=24,ht=0             0.2136    0.685
max_codes=8192,nprobe=28,ht=0             0.2142    0.688
max_codes=8192,nprobe=32,ht=0             0.2146    0.693
max_codes=8192,nprobe=64,ht=0             0.2154    0.714
max_codes=16384,nprobe=6,ht=0             0.2180    0.724
max_codes=16384,nprobe=8,ht=0             0.2249    0.746
max_codes=16384,nprobe=10,ht=0            0.2283    0.761
max_codes=16384,nprobe=12,ht=0            0.2311    0.774
max_codes=16384,nprobe=14,ht=0            0.2331    0.791
max_codes=16384,nprobe=16,ht=0            0.2342    0.795
max_codes=16384,nprobe=20,ht=0            0.2359    0.801
max_codes=16384,nprobe=24,ht=0            0.2375    0.814
max_codes=16384,nprobe=28,ht=0            0.2388    0.818
max_codes=16384,nprobe=32,ht=0            0.2395    0.826
max_codes=16384,nprobe=64,ht=0            0.2410    0.856
max_codes=16384,nprobe=128,ht=0           0.2413    0.892
max_codes=32768,nprobe=10,ht=0            0.2444    0.910
max_codes=32768,nprobe=12,ht=0            0.2483    0.938
max_codes=32768,nprobe=14,ht=0            0.2509    0.958
max_codes=32768,nprobe=16,ht=0            0.2522    0.978
max_codes=32768,nprobe=20,ht=0            0.2552    0.997
max_codes=32768,nprobe=24,ht=0            0.2575    1.022
max_codes=32768,nprobe=28,ht=0            0.2595    1.036
max_codes=32768,nprobe=32,ht=0            0.2608    1.050
max_codes=32768,nprobe=64,ht=0            0.2640    1.102
max_codes=32768,nprobe=128,ht=0           0.2651    1.148
max_codes=65536,nprobe=12,ht=0            0.2653    1.173
max_codes=32768,nprobe=256,ht=0           0.2659    1.204
max_codes=65536,nprobe=14,ht=0            0.2693    1.220
max_codes=65536,nprobe=16,ht=0            0.2714    1.258
max_codes=65536,nprobe=20,ht=0            0.2754    1.298
max_codes=65536,nprobe=24,ht=0            0.2791    1.350
max_codes=65536,nprobe=28,ht=0            0.2822    1.375
max_codes=65536,nprobe=32,ht=0            0.2841    1.412
max_codes=65536,nprobe=64,ht=0            0.2898    1.532
max_codes=65536,nprobe=128,ht=0           0.2932    1.626
max_codes=65536,nprobe=256,ht=0           0.2948    1.701
max_codes=65536,nprobe=512,ht=0           0.2951    1.792


==> plots_recall/Deep1B_IMI2x12,PQ16np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,ht=0               0.2759    0.487
max_codes=256,nprobe=2,ht=0               0.2839    0.495
max_codes=512,nprobe=2,ht=0               0.2894    0.500
max_codes=1024,nprobe=2,ht=0              0.2968    0.507
max_codes=2048,nprobe=2,ht=0              0.3054    0.517
max_codes=1024,nprobe=4,ht=0              0.3063    0.523
max_codes=1024,nprobe=6,ht=0              0.3098    0.529
max_codes=1024,nprobe=8,ht=0              0.3109    0.532
max_codes=1024,nprobe=10,ht=0             0.3115    0.533
max_codes=2048,nprobe=3,ht=0              0.3163    0.534
max_codes=4096,nprobe=2,ht=0              0.3172    0.536
max_codes=2048,nprobe=4,ht=0              0.3204    0.540
max_codes=2048,nprobe=6,ht=0              0.3261    0.549
max_codes=2048,nprobe=8,ht=0              0.3284    0.553
max_codes=2048,nprobe=12,ht=0             0.3296    0.557
max_codes=8192,nprobe=2,ht=0              0.3313    0.559
max_codes=4096,nprobe=3,ht=0              0.3323    0.559
max_codes=4096,nprobe=4,ht=0              0.3399    0.569
max_codes=4096,nprobe=6,ht=0              0.3490    0.582
max_codes=4096,nprobe=8,ht=0              0.3525    0.590
max_codes=4096,nprobe=10,ht=0             0.3545    0.594
max_codes=4096,nprobe=12,ht=0             0.3563    0.596
max_codes=4096,nprobe=14,ht=0             0.3572    0.599
max_codes=4096,nprobe=16,ht=0             0.3578    0.601
max_codes=4096,nprobe=20,ht=0             0.3584    0.605
max_codes=4096,nprobe=24,ht=0             0.3592    0.609
max_codes=4096,nprobe=28,ht=0             0.3596    0.612
max_codes=4096,nprobe=32,ht=0             0.3600    0.617
max_codes=8192,nprobe=4,ht=0              0.3667    0.618
max_codes=8192,nprobe=6,ht=0              0.3808    0.638
max_codes=8192,nprobe=8,ht=0              0.3882    0.653
max_codes=8192,nprobe=10,ht=0             0.3922    0.660
max_codes=8192,nprobe=12,ht=0             0.3950    0.666
max_codes=8192,nprobe=14,ht=0             0.3971    0.672
max_codes=8192,nprobe=16,ht=0             0.3985    0.674
max_codes=8192,nprobe=20,ht=0             0.4001    0.680
max_codes=8192,nprobe=24,ht=0             0.4017    0.686
max_codes=8192,nprobe=28,ht=0             0.4027    0.688
max_codes=8192,nprobe=32,ht=0             0.4036    0.694
max_codes=8192,nprobe=64,ht=0             0.4053    0.715
max_codes=16384,nprobe=6,ht=0             0.4221    0.723
max_codes=16384,nprobe=8,ht=0             0.4347    0.751
max_codes=16384,nprobe=10,ht=0            0.4424    0.768
max_codes=16384,nprobe=12,ht=0            0.4486    0.776
max_codes=16384,nprobe=14,ht=0            0.4530    0.786
max_codes=16384,nprobe=16,ht=0            0.4556    0.793
max_codes=16384,nprobe=20,ht=0            0.4596    0.806
max_codes=16384,nprobe=24,ht=0            0.4629    0.814
max_codes=16384,nprobe=28,ht=0            0.4652    0.822
max_codes=16384,nprobe=32,ht=0            0.4670    0.827
max_codes=16384,nprobe=64,ht=0            0.4704    0.857
max_codes=32768,nprobe=8,ht=0             0.4800    0.885
max_codes=32768,nprobe=10,ht=0            0.4908    0.937
max_codes=32768,nprobe=12,ht=0            0.5012    0.940
max_codes=32768,nprobe=14,ht=0            0.5088    0.963
max_codes=32768,nprobe=16,ht=0            0.5136    0.976
max_codes=32768,nprobe=20,ht=0            0.5216    1.001
max_codes=32768,nprobe=24,ht=0            0.5276    1.021
max_codes=32768,nprobe=28,ht=0            0.5318    1.037
max_codes=32768,nprobe=32,ht=0            0.5352    1.048
max_codes=32768,nprobe=64,ht=0            0.5439    1.106
max_codes=32768,nprobe=128,ht=0           0.5472    1.148
max_codes=65536,nprobe=12,ht=0            0.5583    1.182
max_codes=65536,nprobe=14,ht=0            0.5694    1.223
max_codes=65536,nprobe=16,ht=0            0.5771    1.252
max_codes=65536,nprobe=20,ht=0            0.5908    1.305
max_codes=65536,nprobe=24,ht=0            0.6016    1.348
max_codes=65536,nprobe=28,ht=0            0.6084    1.382
max_codes=65536,nprobe=32,ht=0            0.6141    1.410
max_codes=65536,nprobe=64,ht=0            0.6326    1.534
max_codes=65536,nprobe=128,ht=0           0.6431    1.628
max_codes=65536,nprobe=256,ht=0           0.6476    1.705
max_codes=65536,nprobe=512,ht=0           0.6486    1.794
max_codes=inf,nprobe=14,ht=0              0.6497    2.530


==> plots_recall/Deep1B_IMI2x12,PQ8-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,ht=2               0.0056    0.088
max_codes=inf,nprobe=1,ht=4               0.0110    0.090
max_codes=inf,nprobe=1,ht=6               0.0174    0.092
max_codes=inf,nprobe=1,ht=8               0.0249    0.096
max_codes=256,nprobe=2,ht=8               0.0261    0.100
max_codes=512,nprobe=2,ht=8               0.0267    0.100
max_codes=inf,nprobe=1,ht=10              0.0346    0.100
max_codes=256,nprobe=2,ht=10              0.0362    0.104
max_codes=512,nprobe=2,ht=10              0.0369    0.105
max_codes=inf,nprobe=1,ht=12              0.0415    0.105
max_codes=256,nprobe=1,ht=14              0.0505    0.108
max_codes=256,nprobe=2,ht=14              0.0528    0.112
max_codes=inf,nprobe=1,ht=16              0.0613    0.112
max_codes=256,nprobe=2,ht=16              0.0636    0.116
max_codes=512,nprobe=2,ht=16              0.0652    0.117
max_codes=1024,nprobe=2,ht=16             0.0671    0.118
max_codes=256,nprobe=1,ht=18              0.0722    0.118
max_codes=256,nprobe=2,ht=18              0.0755    0.122
max_codes=512,nprobe=2,ht=18              0.0775    0.123
max_codes=1024,nprobe=2,ht=18             0.0796    0.123
max_codes=2048,nprobe=2,ht=18             0.0811    0.124
max_codes=4096,nprobe=2,ht=18             0.0830    0.126
max_codes=8192,nprobe=2,ht=18             0.0853    0.129
max_codes=16384,nprobe=2,ht=18            0.0879    0.131
max_codes=1024,nprobe=2,ht=20             0.0895    0.133
max_codes=2048,nprobe=2,ht=20             0.0913    0.135
max_codes=4096,nprobe=2,ht=20             0.0936    0.137
max_codes=8192,nprobe=2,ht=20             0.0963    0.139
max_codes=16384,nprobe=2,ht=20            0.0996    0.143
max_codes=4096,nprobe=4,ht=20             0.1000    0.147
max_codes=32768,nprobe=2,ht=20            0.1020    0.147
max_codes=8192,nprobe=3,ht=20             0.1035    0.148
max_codes=8192,nprobe=4,ht=20             0.1056    0.152
max_codes=16384,nprobe=3,ht=20            0.1086    0.153
max_codes=8192,nprobe=6,ht=20             0.1094    0.159
max_codes=16384,nprobe=4,ht=20            0.1115    0.159
max_codes=32768,nprobe=3,ht=20            0.1122    0.162
max_codes=8192,nprobe=12,ht=20            0.1124    0.167
max_codes=16384,nprobe=6,ht=20            0.1172    0.168
max_codes=16384,nprobe=8,ht=20            0.1194    0.173
max_codes=16384,nprobe=10,ht=20           0.1209    0.177
max_codes=16384,nprobe=12,ht=20           0.1221    0.180
max_codes=16384,nprobe=14,ht=20           0.1226    0.181
max_codes=16384,nprobe=6,ht=22            0.1259    0.188
max_codes=16384,nprobe=8,ht=22            0.1289    0.193
max_codes=16384,nprobe=10,ht=22           0.1308    0.197
max_codes=16384,nprobe=12,ht=22           0.1321    0.200
max_codes=16384,nprobe=14,ht=22           0.1328    0.203
max_codes=16384,nprobe=20,ht=22           0.1333    0.210
max_codes=32768,nprobe=8,ht=22            0.1346    0.212
max_codes=32768,nprobe=10,ht=22           0.1366    0.218
max_codes=32768,nprobe=12,ht=22           0.1385    0.222
max_codes=32768,nprobe=14,ht=22           0.1397    0.226
max_codes=32768,nprobe=16,ht=22           0.1402    0.230
max_codes=16384,nprobe=14,ht=24           0.1403    0.231
max_codes=32768,nprobe=20,ht=22           0.1408    0.237
max_codes=16384,nprobe=20,ht=24           0.1411    0.239
max_codes=16384,nprobe=24,ht=24           0.1413    0.243
max_codes=32768,nprobe=24,ht=22           0.1415    0.243
max_codes=65536,nprobe=10,ht=22           0.1425    0.244
max_codes=32768,nprobe=10,ht=24           0.1436    0.251
max_codes=65536,nprobe=12,ht=22           0.1448    0.251
max_codes=32768,nprobe=12,ht=24           0.1463    0.255
max_codes=65536,nprobe=14,ht=22           0.1464    0.258
max_codes=32768,nprobe=14,ht=24           0.1472    0.259
max_codes=32768,nprobe=16,ht=24           0.1478    0.264
max_codes=32768,nprobe=20,ht=24           0.1489    0.271
max_codes=32768,nprobe=24,ht=24           0.1494    0.277
max_codes=32768,nprobe=28,ht=24           0.1502    0.282
max_codes=32768,nprobe=32,ht=24           0.1507    0.287
max_codes=65536,nprobe=12,ht=24           0.1533    0.292
max_codes=65536,nprobe=14,ht=24           0.1546    0.299
max_codes=65536,nprobe=16,ht=24           0.1553    0.305
max_codes=65536,nprobe=20,ht=24           0.1565    0.317
max_codes=65536,nprobe=24,ht=24           0.1571    0.327
max_codes=65536,nprobe=28,ht=24           0.1582    0.335
max_codes=65536,nprobe=32,ht=24           0.1595    0.342
max_codes=65536,nprobe=64,ht=24           0.1618    0.384
max_codes=65536,nprobe=28,ht=26           0.1625    0.416
max_codes=65536,nprobe=32,ht=26           0.1636    0.425
max_codes=65536,nprobe=64,ht=26           0.1660    0.471
max_codes=65536,nprobe=128,ht=26          0.1671    0.520
max_codes=65536,nprobe=256,ht=26          0.1676    0.574
max_codes=65536,nprobe=64,ht=28           0.1687    0.624
max_codes=65536,nprobe=128,ht=28          0.1695    0.676
max_codes=65536,nprobe=256,ht=28          0.1700    0.734
max_codes=65536,nprobe=512,ht=28          0.1701    0.820
max_codes=inf,nprobe=32,ht=24             0.1704    0.841
max_codes=inf,nprobe=24,ht=26             0.1708    0.946
max_codes=inf,nprobe=28,ht=26             0.1726    1.021
max_codes=inf,nprobe=32,ht=26             0.1743    1.100
max_codes=inf,nprobe=64,ht=24             0.1759    1.219
max_codes=inf,nprobe=32,ht=28             0.1769    1.538
max_codes=inf,nprobe=64,ht=26             0.1801    1.610
max_codes=inf,nprobe=64,ht=28             0.1820    2.285
max_codes=inf,nprobe=128,ht=26            0.1837    2.327
max_codes=inf,nprobe=128,ht=28            0.1855    3.366


==> plots_recall/Deep1B_IMI2x12,PQ8-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=16384,nprobe=1,ht=2             0.0118    0.088
max_codes=16384,nprobe=1,ht=4             0.0194    0.090
max_codes=65536,nprobe=1,ht=6             0.0285    0.092
max_codes=256,nprobe=2,ht=6               0.0295    0.096
max_codes=256,nprobe=1,ht=8               0.0403    0.096
max_codes=256,nprobe=2,ht=8               0.0419    0.100
max_codes=65536,nprobe=1,ht=10            0.0540    0.100
max_codes=256,nprobe=2,ht=10              0.0562    0.104
max_codes=512,nprobe=2,ht=10              0.0569    0.104
max_codes=inf,nprobe=1,ht=12              0.0663    0.105
max_codes=256,nprobe=2,ht=12              0.0691    0.108
max_codes=inf,nprobe=1,ht=14              0.0814    0.108
max_codes=256,nprobe=2,ht=14              0.0846    0.112
max_codes=256,nprobe=1,ht=16              0.1005    0.112
max_codes=256,nprobe=2,ht=16              0.1039    0.116
max_codes=512,nprobe=2,ht=16              0.1061    0.116
max_codes=1024,nprobe=2,ht=16             0.1089    0.117
max_codes=inf,nprobe=1,ht=18              0.1232    0.118
max_codes=256,nprobe=2,ht=18              0.1277    0.122
max_codes=512,nprobe=2,ht=18              0.1304    0.122
max_codes=1024,nprobe=2,ht=18             0.1337    0.123
max_codes=2048,nprobe=2,ht=18             0.1370    0.124
max_codes=4096,nprobe=2,ht=18             0.1404    0.126
max_codes=inf,nprobe=1,ht=20              0.1478    0.127
max_codes=16384,nprobe=2,ht=18            0.1491    0.131
max_codes=256,nprobe=2,ht=20              0.1526    0.131
max_codes=512,nprobe=2,ht=20              0.1562    0.132
max_codes=1024,nprobe=2,ht=20             0.1601    0.133
max_codes=2048,nprobe=2,ht=20             0.1647    0.134
max_codes=4096,nprobe=2,ht=20             0.1690    0.136
max_codes=8192,nprobe=2,ht=20             0.1753    0.139
max_codes=16384,nprobe=2,ht=20            0.1813    0.142
max_codes=512,nprobe=2,ht=22              0.1828    0.146
max_codes=32768,nprobe=2,ht=20            0.1877    0.147
max_codes=8192,nprobe=3,ht=20             0.1878    0.147
max_codes=2048,nprobe=2,ht=22             0.1926    0.148
max_codes=4096,nprobe=2,ht=22             0.1983    0.151
max_codes=8192,nprobe=2,ht=22             0.2066    0.154
max_codes=16384,nprobe=2,ht=22            0.2135    0.158
max_codes=4096,nprobe=4,ht=22             0.2140    0.163
max_codes=32768,nprobe=2,ht=22            0.2216    0.164
max_codes=8192,nprobe=3,ht=22             0.2221    0.165
max_codes=8192,nprobe=4,ht=22             0.2286    0.169
max_codes=65536,nprobe=2,ht=22            0.2291    0.170
max_codes=16384,nprobe=3,ht=22            0.2333    0.171
max_codes=8192,nprobe=2,ht=24             0.2350    0.176
max_codes=8192,nprobe=6,ht=22             0.2364    0.176
max_codes=16384,nprobe=4,ht=22            0.2429    0.178
max_codes=32768,nprobe=3,ht=22            0.2461    0.180
max_codes=16384,nprobe=6,ht=22            0.2552    0.187
max_codes=32768,nprobe=4,ht=22            0.2589    0.189
max_codes=16384,nprobe=8,ht=22            0.2617    0.192
max_codes=16384,nprobe=3,ht=24            0.2688    0.195
max_codes=8192,nprobe=6,ht=24             0.2715    0.201
max_codes=65536,nprobe=4,ht=22            0.2763    0.202
max_codes=16384,nprobe=4,ht=24            0.2801    0.203
max_codes=32768,nprobe=3,ht=24            0.2841    0.207
max_codes=32768,nprobe=8,ht=22            0.2853    0.211
max_codes=16384,nprobe=6,ht=24            0.2958    0.214
max_codes=32768,nprobe=4,ht=24            0.2993    0.218
max_codes=16384,nprobe=8,ht=24            0.3042    0.220
max_codes=16384,nprobe=10,ht=24           0.3097    0.224
max_codes=16384,nprobe=12,ht=24           0.3128    0.227
max_codes=16384,nprobe=14,ht=24           0.3151    0.230
max_codes=32768,nprobe=6,ht=24            0.3200    0.233
max_codes=16384,nprobe=24,ht=24           0.3206    0.242
max_codes=32768,nprobe=8,ht=24            0.3320    0.243
max_codes=32768,nprobe=10,ht=24           0.3393    0.249
max_codes=32768,nprobe=12,ht=24           0.3445    0.254
max_codes=65536,nprobe=6,ht=24            0.3447    0.257
max_codes=32768,nprobe=14,ht=24           0.3487    0.258
max_codes=32768,nprobe=16,ht=24           0.3512    0.263
max_codes=32768,nprobe=20,ht=24           0.3556    0.270
max_codes=65536,nprobe=8,ht=24            0.3623    0.272
max_codes=65536,nprobe=10,ht=24           0.3721    0.282
max_codes=65536,nprobe=12,ht=24           0.3798    0.290
max_codes=65536,nprobe=14,ht=24           0.3870    0.297
max_codes=65536,nprobe=16,ht=24           0.3913    0.304
max_codes=32768,nprobe=14,ht=26           0.3917    0.314
max_codes=65536,nprobe=20,ht=24           0.3979    0.315
max_codes=65536,nprobe=24,ht=24           0.4030    0.326
max_codes=65536,nprobe=28,ht=24           0.4085    0.333
max_codes=65536,nprobe=32,ht=24           0.4121    0.341
max_codes=65536,nprobe=10,ht=26           0.4178    0.351
max_codes=65536,nprobe=12,ht=26           0.4265    0.361
max_codes=65536,nprobe=14,ht=26           0.4333    0.370
max_codes=65536,nprobe=16,ht=26           0.4385    0.379
max_codes=65536,nprobe=20,ht=26           0.4460    0.393
max_codes=65536,nprobe=24,ht=26           0.4524    0.405
max_codes=65536,nprobe=28,ht=26           0.4586    0.414
max_codes=65536,nprobe=32,ht=26           0.4629    0.423
max_codes=65536,nprobe=64,ht=26           0.4753    0.469
max_codes=65536,nprobe=128,ht=26          0.4813    0.518
max_codes=65536,nprobe=24,ht=28           0.4868    0.540
max_codes=65536,nprobe=28,ht=28           0.4934    0.553
max_codes=65536,nprobe=32,ht=28           0.4974    0.564
max_codes=65536,nprobe=64,ht=28           0.5105    0.622
max_codes=65536,nprobe=128,ht=28          0.5166    0.675
max_codes=65536,nprobe=256,ht=28          0.5189    0.731
max_codes=65536,nprobe=32,ht=64           0.5257    0.799
max_codes=65536,nprobe=64,ht=30           0.5281    0.834
max_codes=65536,nprobe=64,ht=64           0.5389    0.874
max_codes=65536,nprobe=128,ht=64          0.5458    0.937
max_codes=65536,nprobe=512,ht=64          0.5486    1.085
max_codes=inf,nprobe=24,ht=28             0.5536    1.305
max_codes=inf,nprobe=28,ht=28             0.5640    1.423
max_codes=inf,nprobe=32,ht=28             0.5723    1.536
max_codes=inf,nprobe=24,ht=64             0.5815    1.870
max_codes=inf,nprobe=28,ht=64             0.5930    2.051
max_codes=inf,nprobe=64,ht=28             0.6062    2.285
max_codes=inf,nprobe=64,ht=30             0.6236    3.218
max_codes=inf,nprobe=128,ht=28            0.6292    3.363


==> plots_recall/Deep1B_IMI2x12,PQ8_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,ht=0               0.0965    0.294
max_codes=2048,nprobe=2,ht=0              0.1086    0.314
max_codes=4096,nprobe=2,ht=0              0.1114    0.324
max_codes=2048,nprobe=4,ht=0              0.1142    0.330
max_codes=8192,nprobe=2,ht=0              0.1145    0.364
max_codes=2048,nprobe=6,ht=0              0.1163    0.365
max_codes=4096,nprobe=14,ht=0             0.1252    0.367
max_codes=8192,nprobe=6,ht=0              0.1298    0.386
max_codes=8192,nprobe=8,ht=0              0.1316    0.394
max_codes=8192,nprobe=10,ht=0             0.1336    0.415
max_codes=8192,nprobe=28,ht=0             0.1355    0.424
max_codes=16384,nprobe=8,ht=0             0.1425    0.444
max_codes=16384,nprobe=20,ht=0            0.1475    0.476
max_codes=16384,nprobe=24,ht=0            0.1478    0.514
max_codes=16384,nprobe=28,ht=0            0.1483    0.519
max_codes=16384,nprobe=64,ht=0            0.1489    0.546
max_codes=32768,nprobe=14,ht=0            0.1538    0.558
max_codes=32768,nprobe=16,ht=0            0.1548    0.579
max_codes=32768,nprobe=28,ht=0            0.1571    0.605
max_codes=32768,nprobe=32,ht=0            0.1573    0.645
max_codes=32768,nprobe=64,ht=0            0.1586    0.650
max_codes=65536,nprobe=12,ht=0            0.1608    0.677
max_codes=65536,nprobe=14,ht=0            0.1623    0.696
max_codes=65536,nprobe=16,ht=0            0.1637    0.746
max_codes=65536,nprobe=24,ht=0            0.1651    0.768
max_codes=65536,nprobe=28,ht=0            0.1661    0.819
max_codes=65536,nprobe=32,ht=0            0.1669    0.837
max_codes=65536,nprobe=64,ht=0            0.1695    0.910
max_codes=65536,nprobe=128,ht=0           0.1702    0.976
max_codes=65536,nprobe=256,ht=0           0.1706    1.003
max_codes=65536,nprobe=512,ht=0           0.1707    1.135
max_codes=inf,nprobe=16,ht=0              0.1720    1.463
max_codes=inf,nprobe=20,ht=0              0.1737    1.672
max_codes=inf,nprobe=24,ht=0              0.1748    1.874
max_codes=inf,nprobe=28,ht=0              0.1764    2.063
max_codes=inf,nprobe=32,ht=0              0.1772    2.235


==> plots_recall/Deep1B_IMI2x12,PQ8_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,ht=0               0.2437    0.293
max_codes=256,nprobe=2,ht=0               0.2523    0.300
max_codes=512,nprobe=2,ht=0               0.2583    0.303
max_codes=1024,nprobe=2,ht=0              0.2647    0.307
max_codes=2048,nprobe=2,ht=0              0.2737    0.313
max_codes=4096,nprobe=2,ht=0              0.2831    0.323
max_codes=2048,nprobe=3,ht=0              0.2846    0.325
max_codes=2048,nprobe=4,ht=0              0.2885    0.330
max_codes=8192,nprobe=2,ht=0              0.2949    0.336
max_codes=4096,nprobe=3,ht=0              0.3008    0.339
max_codes=4096,nprobe=4,ht=0              0.3079    0.346
max_codes=4096,nprobe=6,ht=0              0.3166    0.356
max_codes=8192,nprobe=3,ht=0              0.3192    0.359
max_codes=4096,nprobe=8,ht=0              0.3207    0.361
max_codes=4096,nprobe=10,ht=0             0.3240    0.364
max_codes=4096,nprobe=12,ht=0             0.3248    0.366
max_codes=4096,nprobe=14,ht=0             0.3252    0.367
max_codes=4096,nprobe=16,ht=0             0.3259    0.369
max_codes=8192,nprobe=4,ht=0              0.3293    0.371
max_codes=16384,nprobe=3,ht=0             0.3384    0.385
max_codes=8192,nprobe=6,ht=0              0.3437    0.386
max_codes=8192,nprobe=8,ht=0              0.3505    0.394
max_codes=8192,nprobe=10,ht=0             0.3554    0.399
max_codes=8192,nprobe=12,ht=0             0.3575    0.403
max_codes=8192,nprobe=14,ht=0             0.3586    0.405
max_codes=8192,nprobe=16,ht=0             0.3598    0.409
max_codes=8192,nprobe=20,ht=0             0.3617    0.413
max_codes=8192,nprobe=24,ht=0             0.3628    0.417
max_codes=8192,nprobe=28,ht=0             0.3636    0.420
max_codes=8192,nprobe=32,ht=0             0.3639    0.423
max_codes=16384,nprobe=6,ht=0             0.3753    0.429
max_codes=16384,nprobe=8,ht=0             0.3872    0.443
max_codes=16384,nprobe=10,ht=0            0.3952    0.453
max_codes=16384,nprobe=12,ht=0            0.3987    0.459
max_codes=16384,nprobe=14,ht=0            0.4013    0.464
max_codes=16384,nprobe=16,ht=0            0.4032    0.470
max_codes=16384,nprobe=20,ht=0            0.4071    0.477
max_codes=16384,nprobe=24,ht=0            0.4094    0.483
max_codes=16384,nprobe=28,ht=0            0.4113    0.488
max_codes=16384,nprobe=32,ht=0            0.4119    0.493
max_codes=16384,nprobe=64,ht=0            0.4146    0.517
max_codes=32768,nprobe=8,ht=0             0.4239    0.518
max_codes=32768,nprobe=10,ht=0            0.4339    0.536
max_codes=32768,nprobe=12,ht=0            0.4401    0.549
max_codes=32768,nprobe=14,ht=0            0.4449    0.559
max_codes=32768,nprobe=16,ht=0            0.4483    0.569
max_codes=32768,nprobe=20,ht=0            0.4548    0.583
max_codes=32768,nprobe=24,ht=0            0.4595    0.595
max_codes=32768,nprobe=28,ht=0            0.4636    0.604
max_codes=32768,nprobe=32,ht=0            0.4656    0.612
max_codes=32768,nprobe=64,ht=0            0.4728    0.650
max_codes=65536,nprobe=10,ht=0            0.4739    0.652
max_codes=65536,nprobe=12,ht=0            0.4833    0.677
max_codes=65536,nprobe=14,ht=0            0.4915    0.697
max_codes=65536,nprobe=16,ht=0            0.4978    0.716
max_codes=65536,nprobe=20,ht=0            0.5071    0.746
max_codes=65536,nprobe=24,ht=0            0.5141    0.770
max_codes=65536,nprobe=28,ht=0            0.5212    0.788
max_codes=65536,nprobe=32,ht=0            0.5257    0.803
max_codes=65536,nprobe=64,ht=0            0.5389    0.880
max_codes=65536,nprobe=128,ht=0           0.5458    0.944
max_codes=65536,nprobe=256,ht=0           0.5482    1.004
max_codes=65536,nprobe=512,ht=0           0.5486    1.092
max_codes=inf,nprobe=16,ht=0              0.5518    1.469
max_codes=inf,nprobe=20,ht=0              0.5681    1.678
max_codes=inf,nprobe=24,ht=0              0.5815    1.881
max_codes=inf,nprobe=28,ht=0              0.5930    2.063
max_codes=inf,nprobe=32,ht=0              0.6017    2.236


==> plots_recall/Deep1B_IMI2x12,PQ8np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=8192,nprobe=1,ht=0              0.1003    0.295
max_codes=1024,nprobe=16,ht=0             0.1154    0.343
max_codes=4096,nprobe=6,ht=0              0.1251    0.356
max_codes=8192,nprobe=3,ht=0              0.1253    0.360
max_codes=4096,nprobe=8,ht=0              0.1267    0.361
max_codes=4096,nprobe=28,ht=0             0.1285    0.380
max_codes=16384,nprobe=3,ht=0             0.1311    0.390
max_codes=8192,nprobe=12,ht=0             0.1359    0.403
max_codes=8192,nprobe=16,ht=0             0.1369    0.409
max_codes=8192,nprobe=20,ht=0             0.1375    0.447
max_codes=16384,nprobe=6,ht=0             0.1398    0.451
max_codes=16384,nprobe=12,ht=0            0.1454    0.470
max_codes=16384,nprobe=14,ht=0            0.1462    0.483
max_codes=16384,nprobe=28,ht=0            0.1491    0.494
max_codes=16384,nprobe=32,ht=0            0.1495    0.516
max_codes=16384,nprobe=64,ht=0            0.1501    0.522
max_codes=32768,nprobe=12,ht=0            0.1510    0.549
max_codes=32768,nprobe=16,ht=0            0.1530    0.611
max_codes=32768,nprobe=20,ht=0            0.1554    0.626
max_codes=32768,nprobe=24,ht=0            0.1566    0.649
max_codes=32768,nprobe=28,ht=0            0.1579    0.652
max_codes=32768,nprobe=32,ht=0            0.1587    0.654
max_codes=32768,nprobe=64,ht=0            0.1596    0.712
max_codes=32768,nprobe=128,ht=0           0.1605    0.743
max_codes=65536,nprobe=16,ht=0            0.1618    0.749
max_codes=65536,nprobe=20,ht=0            0.1648    0.780
max_codes=65536,nprobe=28,ht=0            0.1680    0.803
max_codes=65536,nprobe=32,ht=0            0.1696    0.838
max_codes=65536,nprobe=64,ht=0            0.1710    0.882
max_codes=65536,nprobe=128,ht=0           0.1724    0.980
max_codes=65536,nprobe=256,ht=0           0.1727    1.079
max_codes=inf,nprobe=20,ht=0              0.1737    1.771
max_codes=inf,nprobe=24,ht=0              0.1759    1.940
max_codes=inf,nprobe=28,ht=0              0.1785    2.126
max_codes=inf,nprobe=32,ht=0              0.1810    2.272


==> plots_recall/Deep1B_IMI2x12,PQ8np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=8192,nprobe=1,ht=0              0.2492    0.306
max_codes=512,nprobe=64,ht=0              0.2706    0.356
max_codes=4096,nprobe=6,ht=0              0.3193    0.356
max_codes=4096,nprobe=8,ht=0              0.3225    0.361
max_codes=4096,nprobe=28,ht=0             0.3294    0.380
max_codes=16384,nprobe=3,ht=0             0.3438    0.393
max_codes=8192,nprobe=12,ht=0             0.3597    0.405
max_codes=16384,nprobe=4,ht=0             0.3616    0.408
max_codes=8192,nprobe=16,ht=0             0.3630    0.409
max_codes=16384,nprobe=6,ht=0             0.3825    0.453
max_codes=16384,nprobe=12,ht=0            0.4058    0.473
max_codes=16384,nprobe=14,ht=0            0.4099    0.485
max_codes=16384,nprobe=28,ht=0            0.4215    0.493
max_codes=16384,nprobe=32,ht=0            0.4232    0.517
max_codes=16384,nprobe=64,ht=0            0.4261    0.523
max_codes=32768,nprobe=12,ht=0            0.4450    0.550
max_codes=32768,nprobe=16,ht=0            0.4558    0.631
max_codes=32768,nprobe=20,ht=0            0.4631    0.646
max_codes=32768,nprobe=24,ht=0            0.4685    0.675
max_codes=32768,nprobe=32,ht=0            0.4749    0.677
max_codes=32768,nprobe=64,ht=0            0.4818    0.730
max_codes=65536,nprobe=16,ht=0            0.5016    0.754
max_codes=65536,nprobe=28,ht=0            0.5283    0.804
max_codes=65536,nprobe=32,ht=0            0.5329    0.862
max_codes=65536,nprobe=64,ht=0            0.5471    0.884
max_codes=65536,nprobe=128,ht=0           0.5558    0.995
max_codes=65536,nprobe=256,ht=0           0.5592    1.086
max_codes=65536,nprobe=512,ht=0           0.5601    1.107
max_codes=inf,nprobe=20,ht=0              0.5743    1.782
max_codes=inf,nprobe=24,ht=0              0.5888    1.965
max_codes=inf,nprobe=28,ht=0              0.5985    2.149
max_codes=inf,nprobe=32,ht=0              0.6077    2.299


==> plots_recall/Deep1B_IMI2x12,VPQ_12x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.0990    0.105
max_codes=1024,nprobe=2,is=1              0.1067    0.112
max_codes=2048,nprobe=2,is=1              0.1091    0.113
max_codes=4096,nprobe=2,is=1              0.1126    0.115
max_codes=4096,nprobe=2,is=2              0.1131    0.117
max_codes=8192,nprobe=2,is=2              0.1171    0.119
max_codes=16384,nprobe=2,is=1             0.1199    0.120
max_codes=32768,nprobe=2,is=1             0.1214    0.125
max_codes=65536,nprobe=2,is=1             0.1226    0.126
max_codes=8192,nprobe=3,is=1              0.1240    0.127
max_codes=8192,nprobe=3,is=2              0.1242    0.131
max_codes=16384,nprobe=3,is=1             0.1294    0.131
max_codes=16384,nprobe=3,is=2             0.1296    0.136
max_codes=32768,nprobe=3,is=1             0.1322    0.138
max_codes=32768,nprobe=3,is=2             0.1324    0.138
max_codes=65536,nprobe=3,is=1             0.1341    0.141
max_codes=65536,nprobe=3,is=2             0.1344    0.143
max_codes=32768,nprobe=4,is=1             0.1381    0.144
max_codes=16384,nprobe=6,is=2             0.1383    0.150
max_codes=65536,nprobe=4,is=1             0.1413    0.152
max_codes=32768,nprobe=6,is=1             0.1433    0.157
max_codes=16384,nprobe=14,is=1            0.1441    0.163
max_codes=65536,nprobe=6,is=1             0.1469    0.167
max_codes=65536,nprobe=6,is=2             0.1475    0.169
max_codes=32768,nprobe=10,is=1            0.1479    0.172
max_codes=32768,nprobe=12,is=1            0.1491    0.175
max_codes=32768,nprobe=14,is=1            0.1503    0.180
max_codes=32768,nprobe=16,is=1            0.1510    0.185
max_codes=65536,nprobe=10,is=1            0.1521    0.189
max_codes=32768,nprobe=20,is=1            0.1531    0.189
max_codes=65536,nprobe=12,is=1            0.1535    0.194
max_codes=32768,nprobe=24,is=1            0.1542    0.195
max_codes=65536,nprobe=14,is=1            0.1549    0.203
max_codes=65536,nprobe=16,is=1            0.1561    0.205
max_codes=65536,nprobe=20,is=2            0.1589    0.220
max_codes=65536,nprobe=24,is=1            0.1602    0.223
max_codes=65536,nprobe=24,is=2            0.1605    0.226
max_codes=65536,nprobe=28,is=1            0.1614    0.232
max_codes=65536,nprobe=28,is=2            0.1615    0.234
max_codes=65536,nprobe=32,is=1            0.1627    0.239
max_codes=65536,nprobe=32,is=3            0.1628    0.244
max_codes=65536,nprobe=64,is=1            0.1650    0.280
max_codes=65536,nprobe=64,is=2            0.1651    0.283
max_codes=65536,nprobe=128,is=1           0.1661    0.331
max_codes=inf,nprobe=20,is=1              0.1665    0.375
max_codes=inf,nprobe=20,is=2              0.1672    0.377
max_codes=inf,nprobe=24,is=2              0.1695    0.412
max_codes=inf,nprobe=28,is=1              0.1698    0.445
max_codes=inf,nprobe=28,is=2              0.1708    0.450
max_codes=inf,nprobe=32,is=1              0.1714    0.478
max_codes=inf,nprobe=32,is=2              0.1721    0.480
max_codes=inf,nprobe=32,is=3              0.1723    0.485
max_codes=inf,nprobe=64,is=1              0.1755    0.717
max_codes=inf,nprobe=64,is=2              0.1756    0.719
max_codes=inf,nprobe=64,is=4              0.1761    0.724
max_codes=inf,nprobe=128,is=1             0.1780    1.125
max_codes=inf,nprobe=128,is=2             0.1782    1.126
max_codes=inf,nprobe=128,is=3             0.1783    1.128
max_codes=inf,nprobe=256,is=1             0.1789    1.834
max_codes=inf,nprobe=256,is=2             0.1791    1.840
max_codes=inf,nprobe=256,is=6             0.1794    1.845
max_codes=inf,nprobe=512,is=2             0.1798    3.134
max_codes=inf,nprobe=512,is=4             0.1800    3.134


==> plots_recall/Deep1B_IMI2x12,VPQ_12x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.2499    0.105
max_codes=256,nprobe=2,is=1               0.2578    0.109
max_codes=512,nprobe=2,is=1               0.2632    0.110
max_codes=1024,nprobe=2,is=1              0.2703    0.112
max_codes=2048,nprobe=2,is=1              0.2784    0.113
max_codes=4096,nprobe=2,is=1              0.2889    0.115
max_codes=8192,nprobe=2,is=1              0.3015    0.117
max_codes=16384,nprobe=2,is=1             0.3151    0.119
max_codes=32768,nprobe=2,is=1             0.3255    0.122
max_codes=65536,nprobe=2,is=1             0.3346    0.125
max_codes=16384,nprobe=3,is=1             0.3431    0.131
max_codes=32768,nprobe=3,is=1             0.3606    0.136
max_codes=65536,nprobe=3,is=1             0.3757    0.141
max_codes=32768,nprobe=4,is=1             0.3842    0.144
max_codes=65536,nprobe=4,is=1             0.4047    0.151
max_codes=32768,nprobe=6,is=1             0.4123    0.157
max_codes=32768,nprobe=8,is=1             0.4264    0.163
max_codes=65536,nprobe=6,is=1             0.4396    0.166
max_codes=32768,nprobe=12,is=1            0.4444    0.175
max_codes=32768,nprobe=14,is=1            0.4505    0.178
max_codes=65536,nprobe=8,is=1             0.4582    0.178
max_codes=65536,nprobe=10,is=1            0.4719    0.187
max_codes=65536,nprobe=12,is=1            0.4841    0.192
max_codes=65536,nprobe=14,is=1            0.4927    0.198
max_codes=65536,nprobe=16,is=1            0.4988    0.205
max_codes=65536,nprobe=20,is=1            0.5095    0.214
max_codes=65536,nprobe=24,is=1            0.5178    0.222
max_codes=65536,nprobe=28,is=1            0.5228    0.230
max_codes=65536,nprobe=32,is=1            0.5277    0.238
max_codes=65536,nprobe=32,is=5            0.5278    0.249
max_codes=65536,nprobe=64,is=1            0.5414    0.279
max_codes=65536,nprobe=128,is=1           0.5488    0.326
max_codes=inf,nprobe=16,is=1              0.5519    0.338
max_codes=inf,nprobe=16,is=5              0.5520    0.345
max_codes=inf,nprobe=20,is=1              0.5697    0.372
max_codes=inf,nprobe=24,is=1              0.5821    0.408
max_codes=inf,nprobe=28,is=1              0.5905    0.442
max_codes=inf,nprobe=32,is=1              0.5991    0.474
max_codes=inf,nprobe=64,is=1              0.6293    0.716
max_codes=inf,nprobe=64,is=4              0.6294    0.724
max_codes=inf,nprobe=64,is=5              0.6295    0.726
max_codes=inf,nprobe=128,is=1             0.6543    1.116
max_codes=inf,nprobe=256,is=1             0.6703    1.821
max_codes=inf,nprobe=512,is=1             0.6809    3.123


==> plots_recall/Deep1B_IMI2x12,VPQ_16x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=65536,nprobe=1,is=1             0.0986    0.104
max_codes=512,nprobe=1,is=2               0.1015    0.107
max_codes=256,nprobe=2,is=1               0.1032    0.109
max_codes=512,nprobe=2,is=1               0.1048    0.111
max_codes=1024,nprobe=2,is=1              0.1070    0.112
max_codes=2048,nprobe=2,is=1              0.1111    0.114
max_codes=4096,nprobe=2,is=1              0.1133    0.116
max_codes=2048,nprobe=2,is=2              0.1145    0.117
max_codes=8192,nprobe=2,is=1              0.1150    0.118
max_codes=4096,nprobe=2,is=2              0.1168    0.119
max_codes=16384,nprobe=2,is=1             0.1182    0.120
max_codes=8192,nprobe=2,is=2              0.1188    0.121
max_codes=32768,nprobe=2,is=1             0.1205    0.123
max_codes=16384,nprobe=2,is=2             0.1218    0.123
max_codes=32768,nprobe=2,is=2             0.1239    0.125
max_codes=65536,nprobe=2,is=2             0.1259    0.128
max_codes=16384,nprobe=3,is=1             0.1275    0.132
max_codes=16384,nprobe=3,is=2             0.1300    0.135
max_codes=32768,nprobe=3,is=1             0.1315    0.137
max_codes=32768,nprobe=3,is=2             0.1337    0.140
max_codes=16384,nprobe=4,is=2             0.1342    0.141
max_codes=65536,nprobe=3,is=1             0.1357    0.142
max_codes=32768,nprobe=4,is=1             0.1360    0.145
max_codes=65536,nprobe=3,is=2             0.1376    0.145
max_codes=16384,nprobe=6,is=1             0.1377    0.148
max_codes=32768,nprobe=4,is=2             0.1386    0.148
max_codes=16384,nprobe=6,is=2             0.1399    0.151
max_codes=65536,nprobe=4,is=1             0.1408    0.152
max_codes=65536,nprobe=4,is=2             0.1427    0.155
max_codes=16384,nprobe=8,is=2             0.1435    0.157
max_codes=32768,nprobe=6,is=2             0.1457    0.161
max_codes=16384,nprobe=12,is=2            0.1466    0.165
max_codes=32768,nprobe=8,is=1             0.1469    0.165
max_codes=65536,nprobe=6,is=1             0.1490    0.168
max_codes=32768,nprobe=8,is=2             0.1503    0.169
max_codes=65536,nprobe=6,is=2             0.1506    0.172
max_codes=32768,nprobe=10,is=2            0.1521    0.174
max_codes=32768,nprobe=12,is=2            0.1539    0.179
max_codes=65536,nprobe=8,is=1             0.1546    0.179
max_codes=65536,nprobe=8,is=2             0.1569    0.183
max_codes=65536,nprobe=10,is=1            0.1576    0.187
max_codes=65536,nprobe=10,is=2            0.1591    0.191
max_codes=65536,nprobe=12,is=1            0.1602    0.194
max_codes=65536,nprobe=12,is=2            0.1613    0.197
max_codes=65536,nprobe=14,is=2            0.1620    0.203
max_codes=65536,nprobe=14,is=3            0.1621    0.206
max_codes=65536,nprobe=14,is=4            0.1622    0.208
max_codes=65536,nprobe=16,is=2            0.1626    0.209
max_codes=65536,nprobe=16,is=3            0.1629    0.212
max_codes=65536,nprobe=20,is=1            0.1634    0.215
max_codes=65536,nprobe=20,is=2            0.1639    0.218
max_codes=65536,nprobe=24,is=1            0.1642    0.224
max_codes=65536,nprobe=20,is=4            0.1647    0.224
max_codes=65536,nprobe=28,is=1            0.1651    0.231
max_codes=65536,nprobe=24,is=4            0.1652    0.232
max_codes=65536,nprobe=28,is=2            0.1657    0.234
max_codes=65536,nprobe=32,is=3            0.1660    0.244
max_codes=65536,nprobe=32,is=4            0.1669    0.246
max_codes=65536,nprobe=64,is=1            0.1678    0.276
max_codes=65536,nprobe=64,is=2            0.1686    0.279
max_codes=inf,nprobe=16,is=4              0.1696    0.313
max_codes=inf,nprobe=20,is=1              0.1700    0.339
max_codes=inf,nprobe=20,is=2              0.1713    0.343
max_codes=inf,nprobe=20,is=6              0.1721    0.354
max_codes=inf,nprobe=28,is=2              0.1734    0.409
max_codes=inf,nprobe=28,is=6              0.1741    0.420
max_codes=inf,nprobe=64,is=1              0.1763    0.659
max_codes=inf,nprobe=64,is=2              0.1785    0.662
max_codes=inf,nprobe=64,is=4              0.1794    0.672
max_codes=inf,nprobe=128,is=3             0.1795    1.041
max_codes=inf,nprobe=128,is=4             0.1811    1.045


==> plots_recall/Deep1B_IMI2x12,VPQ_16x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,is=1               0.2524    0.104
max_codes=256,nprobe=1,is=2               0.2533    0.107
max_codes=256,nprobe=2,is=1               0.2609    0.110
max_codes=512,nprobe=2,is=1               0.2669    0.111
max_codes=1024,nprobe=2,is=1              0.2734    0.113
max_codes=2048,nprobe=2,is=1              0.2821    0.114
max_codes=4096,nprobe=2,is=1              0.2919    0.116
max_codes=8192,nprobe=2,is=1              0.3038    0.118
max_codes=16384,nprobe=2,is=1             0.3161    0.120
max_codes=32768,nprobe=2,is=1             0.3269    0.123
max_codes=65536,nprobe=2,is=1             0.3364    0.126
max_codes=inf,nprobe=2,is=1               0.3423    0.130
max_codes=16384,nprobe=3,is=1             0.3472    0.132
max_codes=16384,nprobe=3,is=2             0.3477    0.135
max_codes=32768,nprobe=3,is=1             0.3646    0.137
max_codes=32768,nprobe=3,is=2             0.3655    0.140
max_codes=65536,nprobe=3,is=1             0.3799    0.142
max_codes=65536,nprobe=3,is=2             0.3807    0.145
max_codes=32768,nprobe=4,is=1             0.3847    0.145
max_codes=32768,nprobe=4,is=2             0.3856    0.148
max_codes=inf,nprobe=3,is=1               0.3917    0.153
max_codes=65536,nprobe=4,is=1             0.4065    0.153
max_codes=65536,nprobe=4,is=2             0.4068    0.156
max_codes=32768,nprobe=6,is=1             0.4101    0.158
max_codes=32768,nprobe=6,is=2             0.4113    0.161
max_codes=32768,nprobe=6,is=3             0.4115    0.164
max_codes=32768,nprobe=8,is=1             0.4275    0.166
max_codes=65536,nprobe=6,is=1             0.4394    0.169
max_codes=65536,nprobe=6,is=2             0.4400    0.172
max_codes=65536,nprobe=6,is=3             0.4401    0.175
max_codes=32768,nprobe=12,is=1            0.4438    0.176
max_codes=32768,nprobe=12,is=2            0.4454    0.179
max_codes=32768,nprobe=14,is=1            0.4488    0.179
max_codes=65536,nprobe=8,is=1             0.4641    0.180
max_codes=65536,nprobe=8,is=2             0.4648    0.183
max_codes=65536,nprobe=10,is=1            0.4766    0.188
max_codes=65536,nprobe=10,is=2            0.4775    0.191
max_codes=65536,nprobe=12,is=1            0.4858    0.195
max_codes=65536,nprobe=12,is=2            0.4868    0.198
max_codes=65536,nprobe=14,is=1            0.4942    0.200
max_codes=65536,nprobe=14,is=2            0.4950    0.203
max_codes=65536,nprobe=16,is=1            0.5010    0.206
max_codes=65536,nprobe=16,is=2            0.5016    0.209
max_codes=65536,nprobe=16,is=3            0.5017    0.212
max_codes=65536,nprobe=20,is=1            0.5112    0.215
max_codes=65536,nprobe=20,is=3            0.5117    0.221
max_codes=65536,nprobe=24,is=1            0.5182    0.224
max_codes=65536,nprobe=24,is=2            0.5184    0.227
max_codes=65536,nprobe=28,is=1            0.5243    0.230
max_codes=65536,nprobe=28,is=3            0.5246    0.237
max_codes=65536,nprobe=32,is=1            0.5279    0.238
max_codes=65536,nprobe=32,is=2            0.5281    0.240
max_codes=65536,nprobe=32,is=3            0.5283    0.243
max_codes=65536,nprobe=32,is=5            0.5296    0.250
max_codes=65536,nprobe=32,is=7            0.5298    0.255
max_codes=65536,nprobe=64,is=1            0.5411    0.274
max_codes=65536,nprobe=64,is=2            0.5413    0.278
max_codes=65536,nprobe=64,is=5            0.5430    0.288
max_codes=inf,nprobe=16,is=1              0.5525    0.305
max_codes=inf,nprobe=16,is=2              0.5538    0.308
max_codes=inf,nprobe=16,is=3              0.5539    0.311
max_codes=inf,nprobe=16,is=5              0.5550    0.316
max_codes=inf,nprobe=20,is=1              0.5679    0.339
max_codes=inf,nprobe=20,is=2              0.5690    0.343
max_codes=inf,nprobe=20,is=3              0.5697    0.346
max_codes=inf,nprobe=20,is=6              0.5699    0.355
max_codes=inf,nprobe=24,is=1              0.5806    0.376
max_codes=inf,nprobe=24,is=2              0.5812    0.378
max_codes=inf,nprobe=24,is=3              0.5819    0.381
max_codes=inf,nprobe=24,is=5              0.5827    0.387
max_codes=inf,nprobe=24,is=7              0.5828    0.393
max_codes=inf,nprobe=28,is=1              0.5905    0.408
max_codes=inf,nprobe=28,is=3              0.5913    0.414
max_codes=inf,nprobe=28,is=5              0.5922    0.420
max_codes=inf,nprobe=32,is=1              0.5972    0.440
max_codes=inf,nprobe=32,is=2              0.5975    0.441
max_codes=inf,nprobe=32,is=3              0.5982    0.446
max_codes=inf,nprobe=32,is=5              0.5992    0.450
max_codes=inf,nprobe=32,is=7              0.5995    0.457
max_codes=inf,nprobe=64,is=1              0.6293    0.663
max_codes=inf,nprobe=64,is=2              0.6294    0.667
max_codes=inf,nprobe=64,is=3              0.6303    0.670
max_codes=inf,nprobe=64,is=5              0.6309    0.678
max_codes=inf,nprobe=128,is=1             0.6530    1.042
max_codes=inf,nprobe=128,is=2             0.6533    1.044
max_codes=inf,nprobe=128,is=3             0.6538    1.047
max_codes=inf,nprobe=128,is=4             0.6540    1.054
max_codes=inf,nprobe=128,is=5             0.6548    1.055
max_codes=inf,nprobe=128,is=7             0.6550    1.061
max_codes=inf,nprobe=256,is=1             0.6660    1.690
max_codes=inf,nprobe=256,is=3             0.6666    1.696
max_codes=inf,nprobe=256,is=5             0.6671    1.704
max_codes=inf,nprobe=256,is=7             0.6676    1.710
max_codes=inf,nprobe=512,is=1             0.6749    2.861
max_codes=inf,nprobe=512,is=4             0.6753    2.878
max_codes=inf,nprobe=512,is=8             0.6756    2.892


==> plots_recall/Deep1B_IMI2x12,VPQ_16x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.1508    0.192
max_codes=512,nprobe=2,is=2               0.1592    0.204
max_codes=1024,nprobe=2,is=1              0.1634    0.205
max_codes=2048,nprobe=2,is=1              0.1681    0.209
max_codes=4096,nprobe=2,is=1              0.1734    0.214
max_codes=8192,nprobe=2,is=2              0.1787    0.222
max_codes=4096,nprobe=3,is=1              0.1804    0.228
max_codes=16384,nprobe=2,is=1             0.1856    0.230
max_codes=8192,nprobe=3,is=1              0.1888    0.240
max_codes=32768,nprobe=2,is=5             0.1894    0.251
max_codes=32768,nprobe=2,is=4             0.1895    0.251
max_codes=8192,nprobe=4,is=1              0.1951    0.251
max_codes=16384,nprobe=3,is=1             0.2006    0.254
max_codes=8192,nprobe=6,is=1              0.2020    0.266
max_codes=32768,nprobe=3,is=1             0.2078    0.269
max_codes=16384,nprobe=4,is=1             0.2089    0.280
max_codes=65536,nprobe=3,is=1             0.2140    0.287
max_codes=16384,nprobe=6,is=1             0.2186    0.292
max_codes=32768,nprobe=4,is=1             0.2187    0.307
max_codes=16384,nprobe=8,is=3             0.2251    0.313
max_codes=16384,nprobe=8,is=1             0.2255    0.315
max_codes=65536,nprobe=4,is=1             0.2274    0.317
max_codes=16384,nprobe=10,is=1            0.2288    0.320
max_codes=32768,nprobe=6,is=1             0.2322    0.325
max_codes=16384,nprobe=14,is=1            0.2334    0.338
max_codes=16384,nprobe=16,is=1            0.2345    0.349
max_codes=32768,nprobe=8,is=1             0.2407    0.355
max_codes=65536,nprobe=6,is=1             0.2437    0.363
max_codes=32768,nprobe=10,is=1            0.2448    0.367
max_codes=32768,nprobe=12,is=1            0.2487    0.382
max_codes=32768,nprobe=14,is=1            0.2511    0.394
max_codes=65536,nprobe=8,is=1             0.2542    0.399
max_codes=65536,nprobe=10,is=1            0.2601    0.426
max_codes=65536,nprobe=12,is=2            0.2653    0.459
max_codes=65536,nprobe=12,is=3            0.2654    0.460
max_codes=65536,nprobe=12,is=1            0.2657    0.465
max_codes=65536,nprobe=14,is=1            0.2694    0.481
max_codes=65536,nprobe=16,is=1            0.2716    0.492
max_codes=65536,nprobe=20,is=2            0.2753    0.530
max_codes=65536,nprobe=20,is=1            0.2757    0.542
max_codes=65536,nprobe=24,is=1            0.2794    0.558
max_codes=65536,nprobe=28,is=1            0.2825    0.586
max_codes=65536,nprobe=32,is=1            0.2844    0.608
max_codes=65536,nprobe=64,is=2            0.2895    0.732
max_codes=65536,nprobe=64,is=7            0.2897    0.742
max_codes=65536,nprobe=64,is=1            0.2900    0.748
max_codes=65536,nprobe=128,is=1           0.2935    0.853
max_codes=inf,nprobe=16,is=1              0.2943    0.862
max_codes=65536,nprobe=256,is=1           0.2951    0.957
max_codes=inf,nprobe=20,is=1              0.3005    0.999
max_codes=inf,nprobe=24,is=1              0.3067    1.133
max_codes=inf,nprobe=28,is=1              0.3112    1.251
max_codes=inf,nprobe=32,is=1              0.3148    1.363
max_codes=inf,nprobe=64,is=1              0.3269    2.205


==> plots_recall/Deep1B_IMI2x12,VPQ_16x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.2759    0.195
max_codes=256,nprobe=2,is=1               0.2839    0.200
max_codes=512,nprobe=2,is=1               0.2894    0.203
max_codes=1024,nprobe=2,is=1              0.2968    0.205
max_codes=2048,nprobe=2,is=1              0.3054    0.209
max_codes=4096,nprobe=2,is=2              0.3172    0.217
max_codes=8192,nprobe=2,is=1              0.3313    0.221
max_codes=16384,nprobe=2,is=1             0.3480    0.230
max_codes=32768,nprobe=2,is=1             0.3616    0.240
max_codes=65536,nprobe=2,is=1             0.3749    0.249
max_codes=16384,nprobe=3,is=1             0.3800    0.255
max_codes=inf,nprobe=2,is=1               0.3840    0.265
max_codes=16384,nprobe=4,is=1             0.3996    0.271
max_codes=32768,nprobe=3,is=2             0.4029    0.274
max_codes=65536,nprobe=3,is=1             0.4248    0.288
max_codes=32768,nprobe=4,is=1             0.4305    0.292
max_codes=16384,nprobe=8,is=1             0.4344    0.309
max_codes=65536,nprobe=4,is=1             0.4606    0.318
max_codes=32768,nprobe=6,is=1             0.4629    0.325
max_codes=32768,nprobe=8,is=1             0.4797    0.349
max_codes=65536,nprobe=6,is=1             0.5021    0.364
max_codes=32768,nprobe=14,is=1            0.5084    0.405
max_codes=65536,nprobe=8,is=1             0.5260    0.412
max_codes=65536,nprobe=10,is=1            0.5435    0.437
max_codes=65536,nprobe=12,is=1            0.5579    0.452
max_codes=65536,nprobe=14,is=1            0.5689    0.474
max_codes=65536,nprobe=16,is=1            0.5766    0.494
max_codes=65536,nprobe=20,is=1            0.5903    0.528
max_codes=65536,nprobe=24,is=1            0.6011    0.559
max_codes=65536,nprobe=28,is=1            0.6079    0.585
max_codes=65536,nprobe=32,is=1            0.6136    0.607
max_codes=inf,nprobe=12,is=1              0.6286    0.725
max_codes=65536,nprobe=64,is=1            0.6320    0.732
max_codes=inf,nprobe=14,is=1              0.6489    0.797
max_codes=inf,nprobe=16,is=4              0.6644    0.874
max_codes=inf,nprobe=20,is=1              0.6904    0.999
max_codes=inf,nprobe=24,is=1              0.7102    1.123
max_codes=inf,nprobe=28,is=1              0.7256    1.246
max_codes=inf,nprobe=32,is=1              0.7391    1.362
max_codes=inf,nprobe=64,is=2              0.7936    2.222


==> plots_recall/Deep1B_IMI2x12,VPQ_24x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.1494    0.131
max_codes=1024,nprobe=2,is=1              0.1602    0.139
max_codes=4096,nprobe=2,is=1              0.1698    0.144
max_codes=8192,nprobe=2,is=2              0.1746    0.152
max_codes=16384,nprobe=2,is=1             0.1820    0.152
max_codes=8192,nprobe=3,is=2              0.1859    0.164
max_codes=4096,nprobe=6,is=1              0.1867    0.166
max_codes=16384,nprobe=3,is=1             0.1972    0.167
max_codes=8192,nprobe=6,is=1              0.1992    0.177
max_codes=32768,nprobe=3,is=1             0.2037    0.179
max_codes=65536,nprobe=3,is=1             0.2090    0.185
max_codes=32768,nprobe=4,is=1             0.2150    0.189
max_codes=16384,nprobe=6,is=2             0.2155    0.193
max_codes=65536,nprobe=4,is=1             0.2223    0.202
max_codes=32768,nprobe=6,is=1             0.2290    0.205
max_codes=16384,nprobe=20,is=1            0.2317    0.221
max_codes=65536,nprobe=6,is=1             0.2389    0.225
max_codes=65536,nprobe=6,is=2             0.2390    0.229
max_codes=32768,nprobe=10,is=1            0.2406    0.231
max_codes=32768,nprobe=12,is=1            0.2441    0.235
max_codes=32768,nprobe=14,is=1            0.2463    0.243
max_codes=65536,nprobe=8,is=1             0.2484    0.249
max_codes=32768,nprobe=20,is=1            0.2515    0.255
max_codes=65536,nprobe=10,is=1            0.2542    0.260
max_codes=32768,nprobe=32,is=1            0.2572    0.279
max_codes=65536,nprobe=12,is=2            0.2588    0.283
max_codes=65536,nprobe=16,is=1            0.2639    0.288
max_codes=65536,nprobe=20,is=2            0.2689    0.315
max_codes=65536,nprobe=24,is=1            0.2719    0.315
max_codes=65536,nprobe=24,is=2            0.2720    0.322
max_codes=65536,nprobe=28,is=1            0.2740    0.327
max_codes=65536,nprobe=28,is=2            0.2741    0.332
max_codes=65536,nprobe=32,is=1            0.2763    0.338
max_codes=65536,nprobe=64,is=1            0.2814    0.396
max_codes=65536,nprobe=64,is=2            0.2815    0.405
max_codes=65536,nprobe=128,is=1           0.2854    0.468
max_codes=65536,nprobe=256,is=1           0.2867    0.535
max_codes=inf,nprobe=20,is=1              0.2868    0.542
max_codes=inf,nprobe=20,is=2              0.2869    0.546
max_codes=inf,nprobe=24,is=1              0.2916    0.617
max_codes=inf,nprobe=28,is=1              0.2948    0.658
max_codes=inf,nprobe=28,is=2              0.2950    0.670
max_codes=inf,nprobe=32,is=1              0.2988    0.711
max_codes=inf,nprobe=32,is=2              0.2989    0.715
max_codes=inf,nprobe=64,is=2              0.3079    1.104
max_codes=inf,nprobe=128,is=1             0.3186    1.750
max_codes=inf,nprobe=256,is=1             0.3244    2.858


==> plots_recall/Deep1B_IMI2x12,VPQ_24x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.2751    0.131
max_codes=256,nprobe=2,is=1               0.2831    0.136
max_codes=512,nprobe=2,is=1               0.2887    0.137
max_codes=1024,nprobe=2,is=1              0.2961    0.139
max_codes=2048,nprobe=2,is=1              0.3048    0.141
max_codes=4096,nprobe=2,is=1              0.3165    0.144
max_codes=8192,nprobe=2,is=1              0.3306    0.148
max_codes=16384,nprobe=2,is=1             0.3475    0.152
max_codes=32768,nprobe=2,is=1             0.3608    0.157
max_codes=65536,nprobe=2,is=1             0.3737    0.163
max_codes=16384,nprobe=3,is=1             0.3793    0.168
max_codes=inf,nprobe=2,is=1               0.3830    0.171
max_codes=32768,nprobe=3,is=1             0.4020    0.177
max_codes=65536,nprobe=3,is=1             0.4231    0.186
max_codes=32768,nprobe=4,is=1             0.4296    0.189
max_codes=16384,nprobe=8,is=1             0.4336    0.198
max_codes=65536,nprobe=4,is=1             0.4592    0.202
max_codes=32768,nprobe=6,is=1             0.4619    0.206
max_codes=32768,nprobe=8,is=1             0.4789    0.218
max_codes=65536,nprobe=6,is=1             0.5006    0.226
max_codes=32768,nprobe=14,is=1            0.5077    0.241
max_codes=65536,nprobe=8,is=1             0.5247    0.245
max_codes=65536,nprobe=10,is=1            0.5422    0.258
max_codes=65536,nprobe=12,is=1            0.5569    0.269
max_codes=65536,nprobe=14,is=1            0.5679    0.277
max_codes=65536,nprobe=16,is=1            0.5755    0.289
max_codes=65536,nprobe=20,is=1            0.5896    0.302
max_codes=65536,nprobe=24,is=1            0.6004    0.318
max_codes=65536,nprobe=28,is=1            0.6073    0.330
max_codes=65536,nprobe=32,is=1            0.6128    0.340
max_codes=65536,nprobe=64,is=1            0.6314    0.400
max_codes=inf,nprobe=14,is=1              0.6482    0.448
max_codes=inf,nprobe=16,is=1              0.6637    0.483
max_codes=inf,nprobe=20,is=1              0.6898    0.546
max_codes=inf,nprobe=24,is=1              0.7105    0.602
max_codes=inf,nprobe=28,is=1              0.7251    0.663
max_codes=inf,nprobe=32,is=1              0.7387    0.718
max_codes=inf,nprobe=64,is=1              0.7921    1.115
max_codes=inf,nprobe=128,is=1             0.8394    1.777
max_codes=inf,nprobe=256,is=1             0.8760    2.900


==> plots_recall/Deep1B_IMI2x12,VPQ_32x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.1418    0.131
max_codes=256,nprobe=1,is=2               0.1426    0.136
max_codes=1024,nprobe=2,is=1              0.1540    0.141
max_codes=4096,nprobe=2,is=1              0.1641    0.147
max_codes=16384,nprobe=2,is=1             0.1737    0.154
max_codes=8192,nprobe=3,is=1              0.1820    0.162
max_codes=16384,nprobe=3,is=1             0.1898    0.169
max_codes=8192,nprobe=6,is=1              0.1948    0.178
max_codes=32768,nprobe=3,is=1             0.1983    0.178
max_codes=16384,nprobe=4,is=2             0.1988    0.185
max_codes=32768,nprobe=3,is=2             0.2007    0.186
max_codes=65536,nprobe=3,is=1             0.2053    0.187
max_codes=16384,nprobe=6,is=1             0.2070    0.189
max_codes=32768,nprobe=4,is=1             0.2074    0.189
max_codes=32768,nprobe=4,is=2             0.2098    0.196
max_codes=65536,nprobe=4,is=1             0.2169    0.202
max_codes=32768,nprobe=6,is=1             0.2210    0.206
max_codes=32768,nprobe=6,is=2             0.2225    0.213
max_codes=16384,nprobe=24,is=1            0.2252    0.222
max_codes=65536,nprobe=6,is=1             0.2337    0.225
max_codes=32768,nprobe=12,is=1            0.2380    0.231
max_codes=32768,nprobe=12,is=2            0.2390    0.237
max_codes=32768,nprobe=14,is=2            0.2401    0.242
max_codes=32768,nprobe=16,is=1            0.2411    0.245
max_codes=32768,nprobe=20,is=1            0.2460    0.249
max_codes=65536,nprobe=10,is=1            0.2518    0.255
max_codes=65536,nprobe=10,is=2            0.2523    0.260
max_codes=65536,nprobe=10,is=3            0.2526    0.267
max_codes=65536,nprobe=10,is=4            0.2550    0.273
max_codes=65536,nprobe=12,is=1            0.2572    0.279
max_codes=65536,nprobe=16,is=1            0.2630    0.280
max_codes=65536,nprobe=16,is=4            0.2645    0.298
max_codes=65536,nprobe=24,is=1            0.2706    0.304
max_codes=65536,nprobe=28,is=1            0.2728    0.313
max_codes=65536,nprobe=32,is=1            0.2736    0.322
max_codes=65536,nprobe=32,is=3            0.2737    0.336
max_codes=65536,nprobe=32,is=5            0.2746    0.349
max_codes=65536,nprobe=32,is=4            0.2755    0.350
max_codes=65536,nprobe=32,is=8            0.2764    0.364
max_codes=65536,nprobe=64,is=1            0.2785    0.374
max_codes=65536,nprobe=64,is=3            0.2786    0.386
max_codes=65536,nprobe=64,is=4            0.2801    0.391
max_codes=65536,nprobe=64,is=8            0.2804    0.413
max_codes=65536,nprobe=128,is=1           0.2811    0.435
max_codes=65536,nprobe=128,is=3           0.2816    0.447
max_codes=65536,nprobe=128,is=4           0.2832    0.455
max_codes=65536,nprobe=128,is=8           0.2834    0.479
max_codes=inf,nprobe=16,is=7              0.2843    0.490
max_codes=inf,nprobe=16,is=8              0.2856    0.495
max_codes=inf,nprobe=20,is=1              0.2866    0.509
max_codes=inf,nprobe=20,is=2              0.2888    0.517
max_codes=inf,nprobe=20,is=4              0.2904    0.529
max_codes=inf,nprobe=20,is=8              0.2927    0.554
max_codes=inf,nprobe=24,is=2              0.2933    0.572
max_codes=inf,nprobe=24,is=4              0.2947    0.585
max_codes=inf,nprobe=24,is=8              0.2952    0.619
max_codes=inf,nprobe=28,is=3              0.2960    0.629
max_codes=inf,nprobe=28,is=2              0.2971    0.632
max_codes=inf,nprobe=28,is=4              0.2979    0.650
max_codes=inf,nprobe=28,is=6              0.2988    0.655
max_codes=inf,nprobe=28,is=5              0.2993    0.657
max_codes=inf,nprobe=28,is=8              0.2997    0.658
max_codes=inf,nprobe=32,is=5              0.3023    0.693
max_codes=inf,nprobe=32,is=8              0.3026    0.719
max_codes=inf,nprobe=64,is=1              0.3073    1.016
max_codes=inf,nprobe=64,is=2              0.3099    1.021
max_codes=inf,nprobe=64,is=4              0.3112    1.036
max_codes=inf,nprobe=64,is=5              0.3129    1.040
max_codes=inf,nprobe=128,is=1             0.3187    1.568
max_codes=inf,nprobe=128,is=3             0.3200    1.588
max_codes=inf,nprobe=128,is=4             0.3227    1.588
max_codes=inf,nprobe=128,is=7             0.3234    1.612
max_codes=inf,nprobe=128,is=8             0.3240    1.616
max_codes=inf,nprobe=256,is=6             0.3266    2.517


==> plots_recall/Deep1B_IMI2x12,VPQ_32x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,is=1               0.2722    0.130
max_codes=256,nprobe=1,is=2               0.2731    0.136
max_codes=256,nprobe=2,is=1               0.2810    0.138
max_codes=512,nprobe=2,is=1               0.2870    0.139
max_codes=1024,nprobe=2,is=1              0.2938    0.141
max_codes=2048,nprobe=2,is=1              0.3030    0.144
max_codes=4096,nprobe=2,is=1              0.3139    0.147
max_codes=8192,nprobe=2,is=1              0.3280    0.150
max_codes=16384,nprobe=2,is=1             0.3421    0.154
max_codes=32768,nprobe=2,is=1             0.3565    0.159
max_codes=65536,nprobe=2,is=1             0.3702    0.164
max_codes=16384,nprobe=3,is=1             0.3768    0.169
max_codes=inf,nprobe=2,is=1               0.3801    0.173
max_codes=16384,nprobe=4,is=1             0.3941    0.177
max_codes=32768,nprobe=3,is=1             0.4015    0.178
max_codes=32768,nprobe=3,is=2             0.4022    0.185
max_codes=65536,nprobe=3,is=1             0.4230    0.187
max_codes=32768,nprobe=4,is=1             0.4249    0.189
max_codes=32768,nprobe=4,is=2             0.4257    0.196
max_codes=16384,nprobe=8,is=1             0.4298    0.197
max_codes=16384,nprobe=10,is=1            0.4383    0.202
max_codes=65536,nprobe=4,is=1             0.4545    0.203
max_codes=32768,nprobe=6,is=1             0.4561    0.206
max_codes=32768,nprobe=6,is=2             0.4568    0.213
max_codes=32768,nprobe=8,is=1             0.4763    0.217
max_codes=32768,nprobe=8,is=2             0.4772    0.224
max_codes=32768,nprobe=10,is=1            0.4883    0.224
max_codes=65536,nprobe=6,is=1             0.4970    0.226
max_codes=65536,nprobe=6,is=2             0.4977    0.232
max_codes=32768,nprobe=14,is=1            0.5034    0.236
max_codes=32768,nprobe=16,is=1            0.5081    0.241
max_codes=65536,nprobe=8,is=1             0.5266    0.241
max_codes=65536,nprobe=8,is=2             0.5276    0.249
max_codes=65536,nprobe=10,is=1            0.5425    0.253
max_codes=65536,nprobe=10,is=2            0.5434    0.261
max_codes=65536,nprobe=12,is=1            0.5555    0.263
max_codes=65536,nprobe=12,is=2            0.5564    0.271
max_codes=65536,nprobe=14,is=1            0.5665    0.271
max_codes=65536,nprobe=14,is=2            0.5674    0.278
max_codes=65536,nprobe=16,is=1            0.5746    0.280
max_codes=65536,nprobe=16,is=2            0.5756    0.286
max_codes=65536,nprobe=16,is=3            0.5762    0.294
max_codes=65536,nprobe=20,is=1            0.5874    0.294
max_codes=65536,nprobe=20,is=2            0.5884    0.301
max_codes=65536,nprobe=24,is=1            0.5965    0.305
max_codes=65536,nprobe=24,is=2            0.5975    0.313
max_codes=65536,nprobe=28,is=1            0.6048    0.314
max_codes=65536,nprobe=28,is=2            0.6057    0.321
max_codes=65536,nprobe=32,is=1            0.6102    0.324
max_codes=65536,nprobe=32,is=2            0.6111    0.331
max_codes=65536,nprobe=32,is=3            0.6117    0.336
max_codes=65536,nprobe=32,is=4            0.6118    0.344
max_codes=65536,nprobe=64,is=1            0.6292    0.373
max_codes=65536,nprobe=64,is=2            0.6300    0.380
max_codes=65536,nprobe=64,is=3            0.6308    0.385
max_codes=inf,nprobe=14,is=1              0.6474    0.422
max_codes=inf,nprobe=14,is=2              0.6486    0.430
max_codes=inf,nprobe=14,is=3              0.6493    0.436
max_codes=inf,nprobe=16,is=1              0.6634    0.453
max_codes=inf,nprobe=16,is=2              0.6645    0.461
max_codes=inf,nprobe=16,is=3              0.6651    0.467
max_codes=inf,nprobe=16,is=5              0.6652    0.479
max_codes=inf,nprobe=16,is=7              0.6655    0.491
max_codes=inf,nprobe=20,is=1              0.6885    0.511
max_codes=inf,nprobe=20,is=2              0.6898    0.518
max_codes=inf,nprobe=20,is=3              0.6901    0.525
max_codes=inf,nprobe=20,is=6              0.6902    0.542
max_codes=inf,nprobe=24,is=1              0.7065    0.566
max_codes=inf,nprobe=24,is=2              0.7080    0.574
max_codes=inf,nprobe=24,is=3              0.7081    0.580
max_codes=inf,nprobe=24,is=4              0.7083    0.587
max_codes=inf,nprobe=28,is=1              0.7219    0.620
max_codes=inf,nprobe=28,is=2              0.7233    0.628
max_codes=inf,nprobe=28,is=3              0.7235    0.630
max_codes=inf,nprobe=28,is=5              0.7236    0.643
max_codes=inf,nprobe=28,is=7              0.7237    0.654
max_codes=inf,nprobe=32,is=1              0.7338    0.670
max_codes=inf,nprobe=32,is=2              0.7353    0.673
max_codes=inf,nprobe=64,is=1              0.7911    1.018
max_codes=inf,nprobe=64,is=2              0.7923    1.025
max_codes=inf,nprobe=64,is=4              0.7927    1.034
max_codes=inf,nprobe=64,is=7              0.7929    1.052
max_codes=inf,nprobe=128,is=1             0.8373    1.575
max_codes=inf,nprobe=128,is=2             0.8393    1.583
max_codes=inf,nprobe=128,is=4             0.8395    1.595
max_codes=inf,nprobe=256,is=1             0.8684    2.495
max_codes=inf,nprobe=256,is=6             0.8703    2.518


==> plots_recall/Deep1B_IMI2x12,VPQ_8x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,is=1               0.1000    0.133
max_codes=512,nprobe=1,is=2               0.1008    0.134
max_codes=256,nprobe=2,is=1               0.1041    0.138
max_codes=256,nprobe=2,is=2               0.1049    0.140
max_codes=512,nprobe=2,is=1               0.1057    0.140
max_codes=512,nprobe=2,is=2               0.1065    0.141
max_codes=1024,nprobe=2,is=1              0.1083    0.142
max_codes=1024,nprobe=2,is=2              0.1092    0.143
max_codes=2048,nprobe=2,is=1              0.1103    0.144
max_codes=2048,nprobe=2,is=2              0.1110    0.145
max_codes=4096,nprobe=2,is=1              0.1132    0.147
max_codes=4096,nprobe=2,is=2              0.1139    0.149
max_codes=8192,nprobe=2,is=1              0.1172    0.151
max_codes=8192,nprobe=2,is=2              0.1180    0.152
max_codes=16384,nprobe=2,is=1             0.1204    0.155
max_codes=16384,nprobe=2,is=2             0.1212    0.156
max_codes=32768,nprobe=2,is=1             0.1219    0.160
max_codes=8192,nprobe=3,is=1              0.1251    0.164
max_codes=8192,nprobe=3,is=2              0.1260    0.165
max_codes=16384,nprobe=3,is=1             0.1305    0.171
max_codes=16384,nprobe=3,is=2             0.1312    0.172
max_codes=32768,nprobe=3,is=1             0.1334    0.179
max_codes=32768,nprobe=3,is=2             0.1339    0.180
max_codes=16384,nprobe=4,is=1             0.1345    0.181
max_codes=8192,nprobe=8,is=1              0.1349    0.188
max_codes=65536,nprobe=3,is=1             0.1365    0.188
max_codes=65536,nprobe=3,is=2             0.1367    0.190
max_codes=32768,nprobe=4,is=1             0.1383    0.192
max_codes=16384,nprobe=6,is=1             0.1395    0.195
max_codes=16384,nprobe=6,is=2             0.1404    0.197
max_codes=65536,nprobe=4,is=1             0.1428    0.205
max_codes=16384,nprobe=8,is=1             0.1432    0.205
max_codes=16384,nprobe=8,is=3             0.1435    0.208
max_codes=32768,nprobe=6,is=1             0.1441    0.212
max_codes=16384,nprobe=10,is=1            0.1446    0.212
max_codes=16384,nprobe=10,is=2            0.1452    0.213
max_codes=16384,nprobe=14,is=1            0.1457    0.222
max_codes=16384,nprobe=14,is=2            0.1464    0.223
max_codes=32768,nprobe=8,is=1             0.1485    0.225
max_codes=65536,nprobe=6,is=1             0.1502    0.231
max_codes=65536,nprobe=6,is=2             0.1508    0.232
max_codes=32768,nprobe=12,is=1            0.1509    0.245
max_codes=32768,nprobe=12,is=3            0.1513    0.248
max_codes=32768,nprobe=12,is=4            0.1515    0.250
max_codes=65536,nprobe=8,is=1             0.1553    0.251
max_codes=65536,nprobe=8,is=3             0.1554    0.254
max_codes=65536,nprobe=10,is=1            0.1579    0.267
max_codes=65536,nprobe=10,is=3            0.1581    0.270
max_codes=65536,nprobe=10,is=8            0.1583    0.277
max_codes=65536,nprobe=12,is=1            0.1588    0.279
max_codes=65536,nprobe=12,is=2            0.1592    0.281
max_codes=65536,nprobe=14,is=1            0.1604    0.292
max_codes=65536,nprobe=14,is=5            0.1607    0.298
max_codes=65536,nprobe=14,is=6            0.1609    0.299
max_codes=65536,nprobe=14,is=8            0.1610    0.301
max_codes=65536,nprobe=16,is=1            0.1614    0.303
max_codes=65536,nprobe=16,is=3            0.1615    0.306
max_codes=65536,nprobe=16,is=6            0.1618    0.311
max_codes=65536,nprobe=16,is=8            0.1622    0.313
max_codes=65536,nprobe=20,is=1            0.1641    0.322
max_codes=65536,nprobe=20,is=2            0.1647    0.323
max_codes=65536,nprobe=24,is=1            0.1659    0.339
max_codes=65536,nprobe=24,is=2            0.1664    0.340
max_codes=65536,nprobe=28,is=1            0.1672    0.354
max_codes=65536,nprobe=28,is=2            0.1679    0.355
max_codes=65536,nprobe=28,is=5            0.1680    0.360
max_codes=65536,nprobe=32,is=1            0.1687    0.367
max_codes=65536,nprobe=32,is=3            0.1688    0.370
max_codes=65536,nprobe=32,is=5            0.1691    0.374
max_codes=65536,nprobe=32,is=8            0.1694    0.377
max_codes=65536,nprobe=64,is=1            0.1703    0.441
max_codes=65536,nprobe=64,is=2            0.1706    0.443
max_codes=65536,nprobe=64,is=8            0.1707    0.451
max_codes=65536,nprobe=128,is=1           0.1716    0.517
max_codes=65536,nprobe=128,is=8           0.1721    0.526
max_codes=65536,nprobe=256,is=8           0.1724    0.598
max_codes=inf,nprobe=20,is=1              0.1733    0.604
max_codes=inf,nprobe=20,is=2              0.1740    0.605
max_codes=inf,nprobe=24,is=1              0.1757    0.670
max_codes=inf,nprobe=24,is=2              0.1760    0.672
max_codes=inf,nprobe=24,is=4              0.1761    0.676
max_codes=inf,nprobe=28,is=1              0.1780    0.738
max_codes=inf,nprobe=28,is=2              0.1786    0.740
max_codes=inf,nprobe=32,is=1              0.1800    0.800
max_codes=inf,nprobe=32,is=2              0.1809    0.801
max_codes=inf,nprobe=64,is=1              0.1840    1.268
max_codes=inf,nprobe=64,is=2              0.1849    1.269
max_codes=inf,nprobe=128,is=1             0.1875    2.076
max_codes=inf,nprobe=128,is=2             0.1883    2.076
max_codes=inf,nprobe=128,is=4             0.1884    2.083


==> plots_recall/Deep1B_IMI2x12,VPQ_8x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=8192,nprobe=1,is=1              0.2491    0.133
max_codes=16384,nprobe=1,is=2             0.2492    0.135
max_codes=256,nprobe=2,is=1               0.2570    0.138
max_codes=512,nprobe=2,is=1               0.2625    0.140
max_codes=512,nprobe=2,is=2               0.2626    0.141
max_codes=1024,nprobe=2,is=1              0.2698    0.142
max_codes=1024,nprobe=2,is=2              0.2699    0.143
max_codes=2048,nprobe=2,is=1              0.2777    0.144
max_codes=2048,nprobe=2,is=2              0.2778    0.146
max_codes=4096,nprobe=2,is=1              0.2883    0.147
max_codes=4096,nprobe=2,is=2              0.2884    0.149
max_codes=8192,nprobe=2,is=1              0.3000    0.151
max_codes=8192,nprobe=2,is=2              0.3001    0.152
max_codes=16384,nprobe=2,is=1             0.3146    0.155
max_codes=16384,nprobe=2,is=2             0.3147    0.157
max_codes=32768,nprobe=2,is=1             0.3244    0.159
max_codes=32768,nprobe=2,is=4             0.3245    0.165
max_codes=65536,nprobe=2,is=1             0.3339    0.165
max_codes=65536,nprobe=2,is=2             0.3340    0.166
max_codes=16384,nprobe=3,is=1             0.3436    0.171
max_codes=32768,nprobe=3,is=1             0.3601    0.179
max_codes=16384,nprobe=4,is=1             0.3613    0.181
max_codes=65536,nprobe=3,is=1             0.3755    0.188
max_codes=32768,nprobe=4,is=1             0.3838    0.192
max_codes=16384,nprobe=8,is=1             0.3933    0.205
max_codes=65536,nprobe=4,is=1             0.4055    0.205
max_codes=65536,nprobe=4,is=2             0.4056    0.206
max_codes=32768,nprobe=6,is=1             0.4124    0.211
max_codes=32768,nprobe=8,is=1             0.4265    0.224
max_codes=65536,nprobe=6,is=1             0.4411    0.231
max_codes=65536,nprobe=6,is=2             0.4412    0.232
max_codes=32768,nprobe=12,is=1            0.4445    0.245
max_codes=65536,nprobe=8,is=1             0.4606    0.251
max_codes=65536,nprobe=8,is=3             0.4607    0.254
max_codes=65536,nprobe=10,is=1            0.4740    0.266
max_codes=65536,nprobe=12,is=1            0.4862    0.278
max_codes=65536,nprobe=12,is=2            0.4863    0.280
max_codes=65536,nprobe=14,is=1            0.4952    0.290
max_codes=65536,nprobe=14,is=5            0.4953    0.296
max_codes=65536,nprobe=16,is=1            0.5010    0.303
max_codes=65536,nprobe=16,is=3            0.5011    0.307
max_codes=65536,nprobe=20,is=1            0.5127    0.320
max_codes=65536,nprobe=20,is=2            0.5128    0.322
max_codes=65536,nprobe=24,is=1            0.5221    0.337
max_codes=65536,nprobe=24,is=2            0.5222    0.339
max_codes=65536,nprobe=28,is=1            0.5277    0.353
max_codes=65536,nprobe=28,is=2            0.5278    0.353
max_codes=65536,nprobe=32,is=1            0.5323    0.365
max_codes=65536,nprobe=32,is=3            0.5324    0.369
max_codes=65536,nprobe=64,is=1            0.5465    0.439
max_codes=65536,nprobe=64,is=2            0.5466    0.442
max_codes=65536,nprobe=128,is=1           0.5552    0.514
max_codes=65536,nprobe=256,is=1           0.5586    0.587
max_codes=inf,nprobe=20,is=1              0.5734    0.601
max_codes=inf,nprobe=20,is=2              0.5735    0.602
max_codes=inf,nprobe=24,is=1              0.5879    0.668
max_codes=inf,nprobe=24,is=2              0.5880    0.670
max_codes=inf,nprobe=24,is=4              0.5881    0.673
max_codes=inf,nprobe=28,is=1              0.5976    0.733
max_codes=inf,nprobe=28,is=2              0.5977    0.738
max_codes=inf,nprobe=32,is=1              0.6069    0.797
max_codes=inf,nprobe=32,is=3              0.6070    0.801
max_codes=inf,nprobe=64,is=1              0.6391    1.261
max_codes=inf,nprobe=64,is=4              0.6392    1.265
max_codes=inf,nprobe=128,is=1             0.6662    2.061
max_codes=inf,nprobe=128,is=2             0.6663    2.073


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ16-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=44                 0.0001    0.063
nprobe=1,efSearch=2,ht=48                 0.0005    0.065
nprobe=1,efSearch=2,ht=50                 0.0014    0.068
nprobe=1,efSearch=2,ht=52                 0.0036    0.074
nprobe=1,efSearch=2,ht=54                 0.0076    0.082
nprobe=1,efSearch=4,ht=54                 0.0101    0.090
nprobe=1,efSearch=2,ht=56                 0.0124    0.091
nprobe=1,efSearch=4,ht=56                 0.0182    0.100
nprobe=1,efSearch=2,ht=58                 0.0223    0.104
nprobe=1,efSearch=4,ht=58                 0.0324    0.114
nprobe=1,efSearch=2,ht=60                 0.0357    0.121
nprobe=1,efSearch=8,ht=58                 0.0368    0.128
nprobe=1,efSearch=4,ht=60                 0.0516    0.131
nprobe=1,efSearch=6,ht=60                 0.0558    0.137
nprobe=1,efSearch=8,ht=60                 0.0583    0.145
nprobe=1,efSearch=4,ht=62                 0.0737    0.155
nprobe=1,efSearch=6,ht=62                 0.0799    0.159
nprobe=1,efSearch=2,ht=128                0.1254    0.164
nprobe=1,efSearch=4,ht=128                0.1771    0.172
nprobe=1,efSearch=6,ht=128                0.1934    0.180
nprobe=1,efSearch=8,ht=128                0.1994    0.191
nprobe=1,efSearch=12,ht=128               0.2033    0.199
nprobe=1,efSearch=16,ht=128               0.2051    0.213
nprobe=1,efSearch=20,ht=128               0.2061    0.226
nprobe=2,efSearch=4,ht=128                0.2184    0.281
nprobe=2,efSearch=6,ht=128                0.2392    0.289
nprobe=2,efSearch=8,ht=128                0.2485    0.297
nprobe=2,efSearch=12,ht=128               0.2554    0.309
nprobe=2,efSearch=16,ht=128               0.2579    0.323
nprobe=2,efSearch=20,ht=128               0.2590    0.336
nprobe=3,efSearch=6,ht=128                0.2645    0.380
nprobe=3,efSearch=8,ht=128                0.2750    0.386
nprobe=3,efSearch=12,ht=128               0.2822    0.398
nprobe=3,efSearch=16,ht=128               0.2863    0.411
nprobe=3,efSearch=20,ht=128               0.2870    0.428
nprobe=3,efSearch=32,ht=128               0.2876    0.460
nprobe=4,efSearch=8,ht=128                0.2890    0.475
nprobe=4,efSearch=12,ht=128               0.2965    0.489
nprobe=4,efSearch=16,ht=128               0.3005    0.501
nprobe=4,efSearch=20,ht=128               0.3019    0.512
nprobe=4,efSearch=24,ht=128               0.3026    0.522
nprobe=4,efSearch=28,ht=128               0.3027    0.537
nprobe=4,efSearch=32,ht=128               0.3032    0.549
nprobe=5,efSearch=12,ht=128               0.3113    0.576
nprobe=5,efSearch=16,ht=128               0.3153    0.598
nprobe=5,efSearch=20,ht=128               0.3161    0.600
nprobe=5,efSearch=24,ht=128               0.3175    0.612
nprobe=5,efSearch=28,ht=128               0.3178    0.626
nprobe=6,efSearch=12,ht=128               0.3191    0.663
nprobe=6,efSearch=16,ht=128               0.3229    0.675
nprobe=6,efSearch=20,ht=128               0.3239    0.689
nprobe=6,efSearch=24,ht=128               0.3249    0.699
nprobe=6,efSearch=28,ht=128               0.3252    0.711
nprobe=6,efSearch=32,ht=128               0.3254    0.722
nprobe=7,efSearch=12,ht=128               0.3268    0.747
nprobe=7,efSearch=16,ht=128               0.3313    0.762
nprobe=7,efSearch=20,ht=128               0.3320    0.775
nprobe=7,efSearch=24,ht=128               0.3330    0.783
nprobe=7,efSearch=32,ht=128               0.3338    0.808
nprobe=8,efSearch=16,ht=128               0.3374    0.842
nprobe=8,efSearch=20,ht=128               0.3386    0.854
nprobe=8,efSearch=24,ht=128               0.3393    0.866
nprobe=8,efSearch=32,ht=128               0.3399    0.894
nprobe=8,efSearch=64,ht=128               0.3404    0.993
nprobe=10,efSearch=16,ht=128              0.3450    1.012
nprobe=10,efSearch=20,ht=128              0.3474    1.028
nprobe=10,efSearch=24,ht=128              0.3485    1.036
nprobe=10,efSearch=28,ht=128              0.3486    1.056
nprobe=10,efSearch=32,ht=128              0.3490    1.061
nprobe=10,efSearch=64,ht=128              0.3493    1.154
nprobe=12,efSearch=28,ht=128              0.3537    1.219
nprobe=12,efSearch=32,ht=128              0.3545    1.230
nprobe=12,efSearch=64,ht=128              0.3550    1.323
nprobe=14,efSearch=20,ht=128              0.3553    1.367
nprobe=14,efSearch=28,ht=128              0.3570    1.390
nprobe=14,efSearch=24,ht=128              0.3572    1.407
nprobe=14,efSearch=32,ht=128              0.3576    1.426
nprobe=14,efSearch=64,ht=128              0.3581    1.504
nprobe=16,efSearch=24,ht=128              0.3604    1.534
nprobe=16,efSearch=32,ht=128              0.3608    1.557
nprobe=16,efSearch=64,ht=128              0.3617    1.666
nprobe=32,efSearch=64,ht=128              0.3748    2.986


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ16-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=44                 0.0001    0.063
nprobe=1,efSearch=2,ht=48                 0.0005    0.065
nprobe=1,efSearch=2,ht=50                 0.0014    0.068
nprobe=1,efSearch=2,ht=52                 0.0038    0.072
nprobe=1,efSearch=2,ht=54                 0.0083    0.080
nprobe=1,efSearch=2,ht=56                 0.0148    0.084
nprobe=1,efSearch=4,ht=56                 0.0212    0.095
nprobe=1,efSearch=2,ht=58                 0.0278    0.095
nprobe=1,efSearch=4,ht=58                 0.0400    0.111
nprobe=1,efSearch=2,ht=60                 0.0489    0.120
nprobe=1,efSearch=4,ht=60                 0.0693    0.129
nprobe=1,efSearch=6,ht=60                 0.0746    0.137
nprobe=1,efSearch=8,ht=60                 0.0776    0.144
nprobe=1,efSearch=4,ht=62                 0.1051    0.150
nprobe=1,efSearch=6,ht=62                 0.1140    0.158
nprobe=1,efSearch=2,ht=128                0.2114    0.161
nprobe=1,efSearch=4,ht=128                0.3006    0.171
nprobe=1,efSearch=6,ht=128                0.3265    0.178
nprobe=1,efSearch=8,ht=128                0.3362    0.185
nprobe=1,efSearch=12,ht=128               0.3423    0.199
nprobe=1,efSearch=16,ht=128               0.3443    0.212
nprobe=1,efSearch=20,ht=128               0.3454    0.225
nprobe=1,efSearch=24,ht=128               0.3455    0.239
nprobe=1,efSearch=28,ht=128               0.3456    0.250
nprobe=2,efSearch=4,ht=128                0.4056    0.281
nprobe=2,efSearch=6,ht=128                0.4439    0.289
nprobe=2,efSearch=8,ht=128                0.4603    0.296
nprobe=2,efSearch=12,ht=128               0.4707    0.309
nprobe=2,efSearch=16,ht=128               0.4729    0.322
nprobe=2,efSearch=20,ht=128               0.4744    0.335
nprobe=2,efSearch=28,ht=128               0.4746    0.362
nprobe=2,efSearch=32,ht=128               0.4751    0.376
nprobe=3,efSearch=6,ht=128                0.5103    0.379
nprobe=3,efSearch=8,ht=128                0.5296    0.386
nprobe=3,efSearch=16,ht=128               0.5466    0.411
nprobe=3,efSearch=20,ht=128               0.5484    0.424
nprobe=3,efSearch=32,ht=128               0.5489    0.464
nprobe=4,efSearch=6,ht=128                0.5541    0.467
nprobe=4,efSearch=8,ht=128                0.5757    0.474
nprobe=4,efSearch=12,ht=128               0.5883    0.486
nprobe=4,efSearch=16,ht=128               0.5936    0.498
nprobe=4,efSearch=20,ht=128               0.5959    0.512
nprobe=4,efSearch=24,ht=128               0.5971    0.524
nprobe=4,efSearch=28,ht=128               0.5976    0.537
nprobe=4,efSearch=32,ht=128               0.5981    0.548
nprobe=5,efSearch=8,ht=128                0.6132    0.563
nprobe=5,efSearch=12,ht=128               0.6312    0.576
nprobe=5,efSearch=16,ht=128               0.6366    0.587
nprobe=5,efSearch=20,ht=128               0.6395    0.600
nprobe=5,efSearch=24,ht=128               0.6413    0.611
nprobe=5,efSearch=28,ht=128               0.6418    0.623
nprobe=5,efSearch=32,ht=128               0.6420    0.641
nprobe=6,efSearch=12,ht=128               0.6612    0.661
nprobe=6,efSearch=16,ht=128               0.6676    0.674
nprobe=6,efSearch=20,ht=128               0.6711    0.687
nprobe=6,efSearch=24,ht=128               0.6730    0.697
nprobe=6,efSearch=28,ht=128               0.6741    0.711
nprobe=7,efSearch=12,ht=128               0.6860    0.746
nprobe=7,efSearch=16,ht=128               0.6926    0.759
nprobe=7,efSearch=20,ht=128               0.6952    0.771
nprobe=7,efSearch=24,ht=128               0.6970    0.783
nprobe=7,efSearch=28,ht=128               0.6983    0.796
nprobe=7,efSearch=32,ht=128               0.6989    0.808
nprobe=8,efSearch=12,ht=128               0.7055    0.832
nprobe=8,efSearch=16,ht=128               0.7149    0.844
nprobe=8,efSearch=20,ht=128               0.7179    0.857
nprobe=8,efSearch=24,ht=128               0.7196    0.868
nprobe=8,efSearch=28,ht=128               0.7206    0.883
nprobe=8,efSearch=32,ht=128               0.7214    0.892
nprobe=8,efSearch=64,ht=128               0.7223    0.989
nprobe=10,efSearch=12,ht=128              0.7340    1.005
nprobe=10,efSearch=16,ht=128              0.7438    1.015
nprobe=10,efSearch=20,ht=128              0.7490    1.028
nprobe=10,efSearch=24,ht=128              0.7516    1.042
nprobe=10,efSearch=28,ht=128              0.7521    1.054
nprobe=10,efSearch=32,ht=128              0.7525    1.063
nprobe=10,efSearch=64,ht=128              0.7534    1.155
nprobe=12,efSearch=12,ht=128              0.7559    1.176
nprobe=12,efSearch=16,ht=128              0.7678    1.185
nprobe=12,efSearch=20,ht=128              0.7728    1.196
nprobe=12,efSearch=24,ht=128              0.7760    1.209
nprobe=12,efSearch=28,ht=128              0.7771    1.221
nprobe=12,efSearch=32,ht=128              0.7783    1.232
nprobe=12,efSearch=64,ht=128              0.7794    1.332
nprobe=14,efSearch=16,ht=128              0.7857    1.356
nprobe=14,efSearch=20,ht=128              0.7912    1.366
nprobe=14,efSearch=24,ht=128              0.7952    1.377
nprobe=14,efSearch=28,ht=128              0.7965    1.388
nprobe=14,efSearch=32,ht=128              0.7968    1.400
nprobe=14,efSearch=64,ht=128              0.7983    1.502
nprobe=16,efSearch=16,ht=128              0.8004    1.524
nprobe=16,efSearch=20,ht=128              0.8064    1.535
nprobe=16,efSearch=24,ht=128              0.8107    1.546
nprobe=16,efSearch=28,ht=128              0.8127    1.556
nprobe=16,efSearch=32,ht=128              0.8135    1.569
nprobe=16,efSearch=64,ht=128              0.8147    1.669
nprobe=32,efSearch=64,ht=128              0.8787    2.987


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ16_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.1254    0.161
nprobe=1,efSearch=4,ht=0                  0.1771    0.171
nprobe=1,efSearch=6,ht=0                  0.1934    0.179
nprobe=1,efSearch=8,ht=0                  0.1994    0.186
nprobe=1,efSearch=12,ht=0                 0.2033    0.200
nprobe=1,efSearch=16,ht=0                 0.2051    0.215
nprobe=1,efSearch=20,ht=0                 0.2061    0.228
nprobe=2,efSearch=4,ht=0                  0.2184    0.274
nprobe=2,efSearch=6,ht=0                  0.2392    0.279
nprobe=2,efSearch=8,ht=0                  0.2485    0.288
nprobe=2,efSearch=12,ht=0                 0.2554    0.301
nprobe=2,efSearch=16,ht=0                 0.2579    0.316
nprobe=2,efSearch=20,ht=0                 0.2590    0.330
nprobe=3,efSearch=6,ht=0                  0.2645    0.369
nprobe=3,efSearch=8,ht=0                  0.2750    0.377
nprobe=3,efSearch=12,ht=0                 0.2822    0.389
nprobe=3,efSearch=16,ht=0                 0.2863    0.404
nprobe=3,efSearch=20,ht=0                 0.2870    0.414
nprobe=3,efSearch=24,ht=0                 0.2873    0.427
nprobe=3,efSearch=32,ht=0                 0.2876    0.452
nprobe=4,efSearch=8,ht=0                  0.2890    0.456
nprobe=4,efSearch=12,ht=0                 0.2965    0.472
nprobe=4,efSearch=16,ht=0                 0.3005    0.485
nprobe=4,efSearch=20,ht=0                 0.3019    0.495
nprobe=4,efSearch=24,ht=0                 0.3026    0.508
nprobe=4,efSearch=28,ht=0                 0.3027    0.522
nprobe=4,efSearch=32,ht=0                 0.3032    0.541
nprobe=5,efSearch=12,ht=0                 0.3113    0.552
nprobe=5,efSearch=16,ht=0                 0.3153    0.565
nprobe=5,efSearch=20,ht=0                 0.3161    0.577
nprobe=5,efSearch=24,ht=0                 0.3175    0.595
nprobe=5,efSearch=28,ht=0                 0.3178    0.601
nprobe=6,efSearch=12,ht=0                 0.3191    0.629
nprobe=6,efSearch=16,ht=0                 0.3229    0.646
nprobe=6,efSearch=20,ht=0                 0.3239    0.651
nprobe=6,efSearch=24,ht=0                 0.3249    0.669
nprobe=6,efSearch=28,ht=0                 0.3252    0.679
nprobe=7,efSearch=12,ht=0                 0.3268    0.705
nprobe=7,efSearch=16,ht=0                 0.3313    0.715
nprobe=7,efSearch=20,ht=0                 0.3320    0.730
nprobe=7,efSearch=24,ht=0                 0.3330    0.743
nprobe=7,efSearch=32,ht=0                 0.3338    0.778
nprobe=8,efSearch=16,ht=0                 0.3374    0.787
nprobe=8,efSearch=20,ht=0                 0.3386    0.808
nprobe=8,efSearch=24,ht=0                 0.3393    0.816
nprobe=8,efSearch=32,ht=0                 0.3399    0.843
nprobe=8,efSearch=64,ht=0                 0.3404    0.940
nprobe=10,efSearch=16,ht=0                0.3450    0.944
nprobe=10,efSearch=20,ht=0                0.3474    0.956
nprobe=10,efSearch=24,ht=0                0.3485    0.959
nprobe=10,efSearch=28,ht=0                0.3486    0.973
nprobe=10,efSearch=32,ht=0                0.3490    0.985
nprobe=10,efSearch=64,ht=0                0.3493    1.082
nprobe=12,efSearch=20,ht=0                0.3511    1.091
nprobe=12,efSearch=24,ht=0                0.3533    1.112
nprobe=12,efSearch=28,ht=0                0.3537    1.118
nprobe=12,efSearch=32,ht=0                0.3545    1.125
nprobe=12,efSearch=64,ht=0                0.3550    1.231
nprobe=14,efSearch=20,ht=0                0.3553    1.249
nprobe=14,efSearch=24,ht=0                0.3572    1.259
nprobe=14,efSearch=32,ht=0                0.3576    1.272
nprobe=14,efSearch=64,ht=0                0.3581    1.366
nprobe=16,efSearch=24,ht=0                0.3604    1.386
nprobe=16,efSearch=32,ht=0                0.3608    1.415
nprobe=16,efSearch=64,ht=0                0.3617    1.510
nprobe=32,efSearch=32,ht=0                0.3735    2.553


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ16_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.2114    0.162
nprobe=1,efSearch=4,ht=0                  0.3006    0.171
nprobe=1,efSearch=6,ht=0                  0.3265    0.179
nprobe=1,efSearch=8,ht=0                  0.3362    0.186
nprobe=1,efSearch=12,ht=0                 0.3423    0.200
nprobe=1,efSearch=16,ht=0                 0.3443    0.213
nprobe=1,efSearch=20,ht=0                 0.3454    0.226
nprobe=2,efSearch=4,ht=0                  0.4056    0.274
nprobe=2,efSearch=6,ht=0                  0.4439    0.282
nprobe=2,efSearch=8,ht=0                  0.4603    0.288
nprobe=2,efSearch=12,ht=0                 0.4707    0.301
nprobe=2,efSearch=16,ht=0                 0.4729    0.315
nprobe=2,efSearch=20,ht=0                 0.4744    0.329
nprobe=2,efSearch=32,ht=0                 0.4751    0.366
nprobe=3,efSearch=6,ht=0                  0.5103    0.367
nprobe=3,efSearch=8,ht=0                  0.5296    0.374
nprobe=3,efSearch=12,ht=0                 0.5413    0.388
nprobe=3,efSearch=16,ht=0                 0.5466    0.402
nprobe=3,efSearch=20,ht=0                 0.5484    0.423
nprobe=3,efSearch=24,ht=0                 0.5487    0.435
nprobe=3,efSearch=28,ht=0                 0.5488    0.447
nprobe=4,efSearch=6,ht=0                  0.5541    0.450
nprobe=4,efSearch=8,ht=0                  0.5757    0.457
nprobe=4,efSearch=12,ht=0                 0.5883    0.471
nprobe=4,efSearch=20,ht=0                 0.5959    0.494
nprobe=4,efSearch=24,ht=0                 0.5971    0.519
nprobe=4,efSearch=28,ht=0                 0.5976    0.524
nprobe=4,efSearch=32,ht=0                 0.5981    0.534
nprobe=5,efSearch=8,ht=0                  0.6132    0.540
nprobe=5,efSearch=12,ht=0                 0.6312    0.549
nprobe=5,efSearch=16,ht=0                 0.6366    0.579
nprobe=5,efSearch=24,ht=0                 0.6413    0.590
nprobe=5,efSearch=32,ht=0                 0.6420    0.616
nprobe=6,efSearch=16,ht=0                 0.6676    0.643
nprobe=6,efSearch=20,ht=0                 0.6711    0.675
nprobe=6,efSearch=28,ht=0                 0.6741    0.680
nprobe=7,efSearch=16,ht=0                 0.6926    0.720
nprobe=7,efSearch=20,ht=0                 0.6952    0.731
nprobe=7,efSearch=28,ht=0                 0.6983    0.756
nprobe=7,efSearch=32,ht=0                 0.6989    0.772
nprobe=8,efSearch=12,ht=0                 0.7055    0.779
nprobe=8,efSearch=16,ht=0                 0.7149    0.791
nprobe=8,efSearch=20,ht=0                 0.7179    0.805
nprobe=8,efSearch=32,ht=0                 0.7214    0.840
nprobe=10,efSearch=12,ht=0                0.7340    0.933
nprobe=10,efSearch=16,ht=0                0.7438    0.945
nprobe=10,efSearch=24,ht=0                0.7516    0.960
nprobe=10,efSearch=32,ht=0                0.7525    0.989
nprobe=12,efSearch=24,ht=0                0.7760    1.107
nprobe=12,efSearch=28,ht=0                0.7771    1.160
nprobe=12,efSearch=32,ht=0                0.7783    1.174
nprobe=12,efSearch=64,ht=0                0.7794    1.226
nprobe=14,efSearch=20,ht=0                0.7912    1.240
nprobe=14,efSearch=24,ht=0                0.7952    1.252
nprobe=14,efSearch=32,ht=0                0.7968    1.275
nprobe=16,efSearch=16,ht=0                0.8004    1.373
nprobe=16,efSearch=20,ht=0                0.8064    1.384
nprobe=16,efSearch=24,ht=0                0.8107    1.403
nprobe=16,efSearch=28,ht=0                0.8127    1.452
nprobe=16,efSearch=32,ht=0                0.8135    1.462
nprobe=16,efSearch=64,ht=0                0.8147    1.551
nprobe=32,efSearch=32,ht=0                0.8757    2.541


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ16np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.1237    0.176
nprobe=1,efSearch=4,ht=0                  0.1745    0.189
nprobe=1,efSearch=6,ht=0                  0.1909    0.198
nprobe=1,efSearch=8,ht=0                  0.1957    0.200
nprobe=1,efSearch=12,ht=0                 0.1994    0.222
nprobe=1,efSearch=16,ht=0                 0.2012    0.235
nprobe=1,efSearch=20,ht=0                 0.2019    0.250
nprobe=2,efSearch=4,ht=0                  0.2179    0.284
nprobe=2,efSearch=6,ht=0                  0.2367    0.288
nprobe=2,efSearch=8,ht=0                  0.2463    0.299
nprobe=2,efSearch=12,ht=0                 0.2525    0.313
nprobe=2,efSearch=16,ht=0                 0.2550    0.319
nprobe=2,efSearch=20,ht=0                 0.2552    0.335
nprobe=2,efSearch=32,ht=0                 0.2554    0.374
nprobe=3,efSearch=6,ht=0                  0.2617    0.376
nprobe=3,efSearch=8,ht=0                  0.2720    0.388
nprobe=3,efSearch=12,ht=0                 0.2776    0.403
nprobe=3,efSearch=16,ht=0                 0.2821    0.419
nprobe=3,efSearch=32,ht=0                 0.2824    0.461
nprobe=4,efSearch=8,ht=0                  0.2863    0.477
nprobe=4,efSearch=12,ht=0                 0.2930    0.483
nprobe=4,efSearch=16,ht=0                 0.2968    0.496
nprobe=4,efSearch=20,ht=0                 0.2971    0.515
nprobe=4,efSearch=24,ht=0                 0.2978    0.523
nprobe=4,efSearch=28,ht=0                 0.2982    0.538
nprobe=4,efSearch=32,ht=0                 0.2986    0.543
nprobe=5,efSearch=8,ht=0                  0.2994    0.559
nprobe=5,efSearch=12,ht=0                 0.3083    0.577
nprobe=5,efSearch=16,ht=0                 0.3121    0.584
nprobe=5,efSearch=24,ht=0                 0.3129    0.611
nprobe=5,efSearch=32,ht=0                 0.3140    0.631
nprobe=6,efSearch=12,ht=0                 0.3172    0.665
nprobe=6,efSearch=16,ht=0                 0.3211    0.668
nprobe=6,efSearch=20,ht=0                 0.3217    0.683
nprobe=6,efSearch=24,ht=0                 0.3226    0.692
nprobe=6,efSearch=28,ht=0                 0.3231    0.720
nprobe=7,efSearch=12,ht=0                 0.3251    0.750
nprobe=7,efSearch=16,ht=0                 0.3288    0.765
nprobe=7,efSearch=24,ht=0                 0.3297    0.780
nprobe=7,efSearch=28,ht=0                 0.3305    0.806
nprobe=7,efSearch=32,ht=0                 0.3310    0.808
nprobe=8,efSearch=12,ht=0                 0.3311    0.827
nprobe=8,efSearch=16,ht=0                 0.3360    0.844
nprobe=8,efSearch=24,ht=0                 0.3365    0.873
nprobe=8,efSearch=28,ht=0                 0.3369    0.882
nprobe=8,efSearch=32,ht=0                 0.3374    0.891
nprobe=10,efSearch=12,ht=0                0.3377    0.998
nprobe=10,efSearch=16,ht=0                0.3430    1.009
nprobe=10,efSearch=20,ht=0                0.3438    1.024
nprobe=10,efSearch=24,ht=0                0.3446    1.046
nprobe=10,efSearch=28,ht=0                0.3453    1.048
nprobe=10,efSearch=32,ht=0                0.3457    1.075
nprobe=10,efSearch=64,ht=0                0.3460    1.162
nprobe=12,efSearch=16,ht=0                0.3492    1.190
nprobe=12,efSearch=20,ht=0                0.3503    1.195
nprobe=12,efSearch=24,ht=0                0.3518    1.210
nprobe=12,efSearch=28,ht=0                0.3525    1.218
nprobe=12,efSearch=32,ht=0                0.3531    1.238
nprobe=12,efSearch=64,ht=0                0.3533    1.336
nprobe=14,efSearch=20,ht=0                0.3539    1.367
nprobe=14,efSearch=24,ht=0                0.3555    1.383
nprobe=14,efSearch=28,ht=0                0.3556    1.383
nprobe=14,efSearch=32,ht=0                0.3559    1.396
nprobe=14,efSearch=64,ht=0                0.3568    1.502
nprobe=16,efSearch=28,ht=0                0.3591    1.550
nprobe=16,efSearch=32,ht=0                0.3592    1.573
nprobe=16,efSearch=64,ht=0                0.3597    1.659
nprobe=16,efSearch=128,ht=0               0.3598    1.854
nprobe=32,efSearch=32,ht=0                0.3708    2.884


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ16np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.2122    0.177
nprobe=1,efSearch=4,ht=0                  0.3009    0.187
nprobe=1,efSearch=6,ht=0                  0.3267    0.196
nprobe=1,efSearch=8,ht=0                  0.3349    0.203
nprobe=1,efSearch=12,ht=0                 0.3412    0.220
nprobe=1,efSearch=16,ht=0                 0.3440    0.236
nprobe=1,efSearch=20,ht=0                 0.3450    0.251
nprobe=2,efSearch=4,ht=0                  0.4058    0.284
nprobe=2,efSearch=6,ht=0                  0.4435    0.290
nprobe=2,efSearch=8,ht=0                  0.4584    0.300
nprobe=2,efSearch=12,ht=0                 0.4688    0.308
nprobe=2,efSearch=16,ht=0                 0.4725    0.326
nprobe=2,efSearch=20,ht=0                 0.4737    0.342
nprobe=3,efSearch=6,ht=0                  0.5101    0.378
nprobe=3,efSearch=8,ht=0                  0.5281    0.390
nprobe=3,efSearch=12,ht=0                 0.5399    0.403
nprobe=3,efSearch=16,ht=0                 0.5460    0.414
nprobe=3,efSearch=20,ht=0                 0.5475    0.432
nprobe=3,efSearch=24,ht=0                 0.5478    0.446
nprobe=4,efSearch=6,ht=0                  0.5542    0.466
nprobe=4,efSearch=8,ht=0                  0.5744    0.475
nprobe=4,efSearch=12,ht=0                 0.5875    0.484
nprobe=4,efSearch=16,ht=0                 0.5938    0.500
nprobe=4,efSearch=20,ht=0                 0.5955    0.512
nprobe=4,efSearch=24,ht=0                 0.5970    0.527
nprobe=4,efSearch=28,ht=0                 0.5974    0.538
nprobe=5,efSearch=8,ht=0                  0.6128    0.559
nprobe=5,efSearch=12,ht=0                 0.6307    0.578
nprobe=5,efSearch=16,ht=0                 0.6373    0.594
nprobe=5,efSearch=20,ht=0                 0.6396    0.607
nprobe=5,efSearch=24,ht=0                 0.6414    0.609
nprobe=5,efSearch=28,ht=0                 0.6420    0.628
nprobe=5,efSearch=32,ht=0                 0.6425    0.633
nprobe=6,efSearch=12,ht=0                 0.6611    0.667
nprobe=6,efSearch=16,ht=0                 0.6684    0.671
nprobe=6,efSearch=20,ht=0                 0.6714    0.693
nprobe=6,efSearch=24,ht=0                 0.6734    0.706
nprobe=6,efSearch=28,ht=0                 0.6744    0.710
nprobe=6,efSearch=32,ht=0                 0.6745    0.724
nprobe=7,efSearch=12,ht=0                 0.6857    0.752
nprobe=7,efSearch=16,ht=0                 0.6938    0.755
nprobe=7,efSearch=20,ht=0                 0.6957    0.777
nprobe=7,efSearch=24,ht=0                 0.6977    0.794
nprobe=7,efSearch=28,ht=0                 0.6990    0.807
nprobe=7,efSearch=32,ht=0                 0.6996    0.809
nprobe=8,efSearch=12,ht=0                 0.7052    0.831
nprobe=8,efSearch=16,ht=0                 0.7157    0.851
nprobe=8,efSearch=20,ht=0                 0.7180    0.866
nprobe=8,efSearch=28,ht=0                 0.7209    0.878
nprobe=8,efSearch=32,ht=0                 0.7215    0.894
nprobe=10,efSearch=12,ht=0                0.7343    0.999
nprobe=10,efSearch=16,ht=0                0.7449    1.014
nprobe=10,efSearch=20,ht=0                0.7490    1.024
nprobe=10,efSearch=24,ht=0                0.7518    1.040
nprobe=10,efSearch=28,ht=0                0.7526    1.050
nprobe=10,efSearch=32,ht=0                0.7531    1.070
nprobe=12,efSearch=12,ht=0                0.7552    1.174
nprobe=12,efSearch=16,ht=0                0.7680    1.186
nprobe=12,efSearch=20,ht=0                0.7722    1.194
nprobe=12,efSearch=24,ht=0                0.7759    1.217
nprobe=12,efSearch=28,ht=0                0.7770    1.231
nprobe=12,efSearch=32,ht=0                0.7783    1.244
nprobe=12,efSearch=64,ht=0                0.7791    1.320
nprobe=14,efSearch=16,ht=0                0.7857    1.357
nprobe=14,efSearch=20,ht=0                0.7908    1.361
nprobe=14,efSearch=24,ht=0                0.7951    1.373
nprobe=14,efSearch=28,ht=0                0.7963    1.398
nprobe=14,efSearch=32,ht=0                0.7965    1.401
nprobe=14,efSearch=64,ht=0                0.7979    1.499
nprobe=16,efSearch=16,ht=0                0.8001    1.529
nprobe=16,efSearch=20,ht=0                0.8057    1.535
nprobe=16,efSearch=24,ht=0                0.8105    1.554
nprobe=16,efSearch=28,ht=0                0.8126    1.566
nprobe=16,efSearch=32,ht=0                0.8134    1.572
nprobe=16,efSearch=64,ht=0                0.8144    1.655
nprobe=32,efSearch=32,ht=0                0.8746    2.907


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ8-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=20                 0.0001    0.043
nprobe=1,efSearch=2,ht=22                 0.0011    0.047
nprobe=1,efSearch=2,ht=24                 0.0031    0.055
nprobe=1,efSearch=4,ht=24                 0.0039    0.064
nprobe=1,efSearch=2,ht=26                 0.0093    0.066
nprobe=1,efSearch=4,ht=26                 0.0133    0.075
nprobe=1,efSearch=2,ht=28                 0.0178    0.082
nprobe=1,efSearch=4,ht=28                 0.0265    0.090
nprobe=1,efSearch=6,ht=28                 0.0279    0.100
nprobe=1,efSearch=2,ht=30                 0.0296    0.103
nprobe=1,efSearch=4,ht=30                 0.0427    0.111
nprobe=1,efSearch=6,ht=30                 0.0460    0.119
nprobe=1,efSearch=4,ht=64                 0.1172    0.119
nprobe=1,efSearch=6,ht=64                 0.1293    0.128
nprobe=1,efSearch=8,ht=64                 0.1353    0.135
nprobe=1,efSearch=12,ht=64                0.1383    0.149
nprobe=1,efSearch=16,ht=64                0.1391    0.162
nprobe=2,efSearch=6,ht=64                 0.1524    0.188
nprobe=2,efSearch=8,ht=64                 0.1602    0.197
nprobe=2,efSearch=12,ht=64                0.1652    0.210
nprobe=2,efSearch=16,ht=64                0.1669    0.223
nprobe=3,efSearch=8,ht=64                 0.1727    0.243
nprobe=3,efSearch=12,ht=64                0.1778    0.257
nprobe=3,efSearch=16,ht=64                0.1803    0.271
nprobe=3,efSearch=24,ht=64                0.1804    0.299
nprobe=4,efSearch=12,ht=64                0.1840    0.303
nprobe=4,efSearch=16,ht=64                0.1861    0.317
nprobe=4,efSearch=24,ht=64                0.1868    0.342
nprobe=5,efSearch=12,ht=64                0.1890    0.349
nprobe=5,efSearch=20,ht=64                0.1908    0.374
nprobe=5,efSearch=24,ht=64                0.1917    0.389
nprobe=6,efSearch=12,ht=64                0.1938    0.395
nprobe=6,efSearch=16,ht=64                0.1961    0.408
nprobe=6,efSearch=24,ht=64                0.1964    0.434
nprobe=7,efSearch=12,ht=64                0.1972    0.439
nprobe=7,efSearch=16,ht=64                0.1999    0.453
nprobe=7,efSearch=24,ht=64                0.2001    0.479
nprobe=8,efSearch=16,ht=64                0.2017    0.497
nprobe=8,efSearch=24,ht=64                0.2023    0.524
nprobe=8,efSearch=32,ht=64                0.2026    0.550
nprobe=10,efSearch=16,ht=64               0.2030    0.585
nprobe=10,efSearch=24,ht=64               0.2038    0.613
nprobe=10,efSearch=28,ht=64               0.2039    0.625
nprobe=10,efSearch=32,ht=64               0.2044    0.637
nprobe=12,efSearch=16,ht=64               0.2045    0.675
nprobe=12,efSearch=24,ht=64               0.2054    0.700
nprobe=12,efSearch=28,ht=64               0.2055    0.713
nprobe=14,efSearch=24,ht=64               0.2066    0.792
nprobe=14,efSearch=32,ht=64               0.2070    0.813
nprobe=16,efSearch=24,ht=64               0.2077    0.874
nprobe=16,efSearch=64,ht=64               0.2089    0.995
nprobe=32,efSearch=64,ht=64               0.2108    1.688
nprobe=32,efSearch=128,ht=64              0.2109    1.881


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ8-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=20                 0.0001    0.043
nprobe=1,efSearch=2,ht=22                 0.0014    0.048
nprobe=1,efSearch=2,ht=24                 0.0048    0.055
nprobe=1,efSearch=4,ht=24                 0.0059    0.065
nprobe=1,efSearch=2,ht=26                 0.0146    0.066
nprobe=1,efSearch=4,ht=26                 0.0206    0.075
nprobe=1,efSearch=2,ht=28                 0.0368    0.082
nprobe=1,efSearch=4,ht=28                 0.0516    0.090
nprobe=1,efSearch=6,ht=28                 0.0548    0.100
nprobe=1,efSearch=2,ht=30                 0.0691    0.103
nprobe=1,efSearch=4,ht=30                 0.0959    0.112
nprobe=1,efSearch=6,ht=30                 0.1037    0.120
nprobe=1,efSearch=4,ht=64                 0.2848    0.121
nprobe=1,efSearch=6,ht=64                 0.3106    0.128
nprobe=1,efSearch=8,ht=64                 0.3208    0.135
nprobe=1,efSearch=12,ht=64                0.3271    0.150
nprobe=1,efSearch=16,ht=64                0.3289    0.165
nprobe=1,efSearch=20,ht=64                0.3299    0.176
nprobe=2,efSearch=4,ht=64                 0.3769    0.180
nprobe=2,efSearch=6,ht=64                 0.4138    0.189
nprobe=2,efSearch=8,ht=64                 0.4303    0.196
nprobe=2,efSearch=12,ht=64                0.4398    0.210
nprobe=2,efSearch=16,ht=64                0.4422    0.225
nprobe=2,efSearch=20,ht=64                0.4437    0.236
nprobe=3,efSearch=8,ht=64                 0.4875    0.244
nprobe=3,efSearch=12,ht=64                0.4978    0.257
nprobe=3,efSearch=16,ht=64                0.5026    0.273
nprobe=4,efSearch=6,ht=64                 0.5029    0.283
nprobe=3,efSearch=20,ht=64                0.5045    0.287
nprobe=4,efSearch=8,ht=64                 0.5225    0.291
nprobe=4,efSearch=12,ht=64                0.5344    0.304
nprobe=4,efSearch=16,ht=64                0.5395    0.317
nprobe=4,efSearch=20,ht=64                0.5419    0.330
nprobe=5,efSearch=8,ht=64                 0.5500    0.336
nprobe=5,efSearch=12,ht=64                0.5657    0.351
nprobe=5,efSearch=20,ht=64                0.5729    0.378
nprobe=5,efSearch=24,ht=64                0.5751    0.392
nprobe=6,efSearch=12,ht=64                0.5879    0.396
nprobe=6,efSearch=16,ht=64                0.5936    0.409
nprobe=6,efSearch=20,ht=64                0.5964    0.421
nprobe=6,efSearch=24,ht=64                0.5986    0.435
nprobe=7,efSearch=12,ht=64                0.6054    0.440
nprobe=7,efSearch=16,ht=64                0.6113    0.454
nprobe=7,efSearch=20,ht=64                0.6129    0.467
nprobe=7,efSearch=24,ht=64                0.6150    0.479
nprobe=8,efSearch=12,ht=64                0.6182    0.486
nprobe=8,efSearch=16,ht=64                0.6263    0.500
nprobe=8,efSearch=20,ht=64                0.6289    0.511
nprobe=8,efSearch=24,ht=64                0.6311    0.523
nprobe=8,efSearch=28,ht=64                0.6315    0.548
nprobe=8,efSearch=32,ht=64                0.6321    0.550
nprobe=10,efSearch=12,ht=64               0.6367    0.576
nprobe=10,efSearch=16,ht=64               0.6447    0.589
nprobe=10,efSearch=20,ht=64               0.6489    0.601
nprobe=10,efSearch=24,ht=64               0.6521    0.614
nprobe=10,efSearch=28,ht=64               0.6527    0.626
nprobe=10,efSearch=32,ht=64               0.6535    0.640
nprobe=12,efSearch=16,ht=64               0.6593    0.677
nprobe=12,efSearch=20,ht=64               0.6627    0.690
nprobe=12,efSearch=24,ht=64               0.6666    0.705
nprobe=12,efSearch=28,ht=64               0.6675    0.718
nprobe=14,efSearch=20,ht=64               0.6706    0.781
nprobe=14,efSearch=24,ht=64               0.6746    0.792
nprobe=14,efSearch=28,ht=64               0.6754    0.805
nprobe=14,efSearch=32,ht=64               0.6756    0.817
nprobe=16,efSearch=24,ht=64               0.6841    0.880
nprobe=16,efSearch=64,ht=64               0.6880    1.004
nprobe=32,efSearch=64,ht=64               0.7224    1.693
nprobe=32,efSearch=128,ht=64              0.7231    1.886


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ8_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.0803    0.111
nprobe=1,efSearch=4,ht=0                  0.1172    0.120
nprobe=1,efSearch=6,ht=0                  0.1293    0.128
nprobe=1,efSearch=8,ht=0                  0.1353    0.135
nprobe=1,efSearch=12,ht=0                 0.1383    0.148
nprobe=1,efSearch=16,ht=0                 0.1391    0.163
nprobe=2,efSearch=6,ht=0                  0.1524    0.188
nprobe=2,efSearch=8,ht=0                  0.1602    0.197
nprobe=2,efSearch=12,ht=0                 0.1652    0.209
nprobe=2,efSearch=16,ht=0                 0.1669    0.222
nprobe=3,efSearch=8,ht=0                  0.1727    0.244
nprobe=3,efSearch=12,ht=0                 0.1778    0.256
nprobe=3,efSearch=16,ht=0                 0.1803    0.269
nprobe=3,efSearch=24,ht=0                 0.1804    0.295
nprobe=4,efSearch=12,ht=0                 0.1840    0.303
nprobe=4,efSearch=16,ht=0                 0.1861    0.315
nprobe=4,efSearch=24,ht=0                 0.1868    0.340
nprobe=5,efSearch=12,ht=0                 0.1890    0.349
nprobe=5,efSearch=16,ht=0                 0.1913    0.362
nprobe=5,efSearch=24,ht=0                 0.1917    0.387
nprobe=6,efSearch=12,ht=0                 0.1938    0.393
nprobe=6,efSearch=16,ht=0                 0.1961    0.408
nprobe=6,efSearch=24,ht=0                 0.1964    0.431
nprobe=7,efSearch=12,ht=0                 0.1972    0.439
nprobe=7,efSearch=16,ht=0                 0.1999    0.452
nprobe=7,efSearch=24,ht=0                 0.2001    0.478
nprobe=8,efSearch=16,ht=0                 0.2017    0.497
nprobe=8,efSearch=24,ht=0                 0.2023    0.521
nprobe=8,efSearch=32,ht=0                 0.2026    0.546
nprobe=10,efSearch=16,ht=0                0.2030    0.587
nprobe=10,efSearch=24,ht=0                0.2038    0.609
nprobe=10,efSearch=28,ht=0                0.2039    0.622
nprobe=10,efSearch=32,ht=0                0.2044    0.634
nprobe=12,efSearch=16,ht=0                0.2045    0.674
nprobe=12,efSearch=24,ht=0                0.2054    0.700
nprobe=12,efSearch=28,ht=0                0.2055    0.710
nprobe=12,efSearch=32,ht=0                0.2062    0.722
nprobe=14,efSearch=24,ht=0                0.2066    0.789
nprobe=14,efSearch=32,ht=0                0.2070    0.810
nprobe=16,efSearch=24,ht=0                0.2077    0.874
nprobe=16,efSearch=28,ht=0                0.2081    0.886
nprobe=16,efSearch=32,ht=0                0.2084    0.898
nprobe=16,efSearch=64,ht=0                0.2089    0.990
nprobe=32,efSearch=20,ht=0                0.2091    1.567
nprobe=32,efSearch=24,ht=0                0.2094    1.577
nprobe=32,efSearch=28,ht=0                0.2099    1.586
nprobe=32,efSearch=32,ht=0                0.2104    1.598
nprobe=32,efSearch=64,ht=0                0.2108    1.683
nprobe=32,efSearch=128,ht=0               0.2109    1.874


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ8_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.1983    0.111
nprobe=1,efSearch=4,ht=0                  0.2848    0.123
nprobe=1,efSearch=6,ht=0                  0.3106    0.132
nprobe=1,efSearch=8,ht=0                  0.3208    0.141
nprobe=1,efSearch=12,ht=0                 0.3271    0.153
nprobe=1,efSearch=16,ht=0                 0.3289    0.163
nprobe=2,efSearch=4,ht=0                  0.3769    0.182
nprobe=2,efSearch=6,ht=0                  0.4138    0.191
nprobe=2,efSearch=8,ht=0                  0.4303    0.195
nprobe=2,efSearch=12,ht=0                 0.4398    0.212
nprobe=2,efSearch=16,ht=0                 0.4422    0.221
nprobe=2,efSearch=20,ht=0                 0.4437    0.234
nprobe=3,efSearch=6,ht=0                  0.4684    0.236
nprobe=3,efSearch=8,ht=0                  0.4875    0.244
nprobe=3,efSearch=12,ht=0                 0.4978    0.256
nprobe=3,efSearch=16,ht=0                 0.5026    0.274
nprobe=4,efSearch=6,ht=0                  0.5029    0.284
nprobe=3,efSearch=20,ht=0                 0.5045    0.286
nprobe=4,efSearch=8,ht=0                  0.5225    0.292
nprobe=4,efSearch=12,ht=0                 0.5344    0.303
nprobe=4,efSearch=16,ht=0                 0.5395    0.321
nprobe=4,efSearch=20,ht=0                 0.5419    0.331
nprobe=5,efSearch=8,ht=0                  0.5500    0.336
nprobe=5,efSearch=12,ht=0                 0.5657    0.353
nprobe=5,efSearch=16,ht=0                 0.5701    0.365
nprobe=5,efSearch=20,ht=0                 0.5729    0.378
nprobe=5,efSearch=24,ht=0                 0.5751    0.387
nprobe=6,efSearch=12,ht=0                 0.5879    0.397
nprobe=6,efSearch=16,ht=0                 0.5936    0.408
nprobe=6,efSearch=20,ht=0                 0.5964    0.423
nprobe=6,efSearch=24,ht=0                 0.5986    0.437
nprobe=7,efSearch=12,ht=0                 0.6054    0.443
nprobe=7,efSearch=16,ht=0                 0.6113    0.455
nprobe=7,efSearch=20,ht=0                 0.6129    0.471
nprobe=7,efSearch=24,ht=0                 0.6150    0.481
nprobe=8,efSearch=12,ht=0                 0.6182    0.488
nprobe=8,efSearch=16,ht=0                 0.6263    0.502
nprobe=8,efSearch=20,ht=0                 0.6289    0.511
nprobe=8,efSearch=24,ht=0                 0.6311    0.526
nprobe=8,efSearch=28,ht=0                 0.6315    0.542
nprobe=8,efSearch=32,ht=0                 0.6321    0.547
nprobe=10,efSearch=12,ht=0                0.6367    0.574
nprobe=10,efSearch=16,ht=0                0.6447    0.586
nprobe=10,efSearch=20,ht=0                0.6489    0.605
nprobe=10,efSearch=24,ht=0                0.6521    0.616
nprobe=10,efSearch=28,ht=0                0.6527    0.630
nprobe=10,efSearch=32,ht=0                0.6535    0.640
nprobe=12,efSearch=16,ht=0                0.6593    0.681
nprobe=12,efSearch=20,ht=0                0.6627    0.694
nprobe=12,efSearch=24,ht=0                0.6666    0.700
nprobe=12,efSearch=28,ht=0                0.6675    0.717
nprobe=12,efSearch=32,ht=0                0.6686    0.730
nprobe=14,efSearch=20,ht=0                0.6706    0.778
nprobe=14,efSearch=24,ht=0                0.6746    0.788
nprobe=14,efSearch=28,ht=0                0.6754    0.807
nprobe=14,efSearch=32,ht=0                0.6756    0.821
nprobe=16,efSearch=20,ht=0                0.6798    0.871
nprobe=16,efSearch=24,ht=0                0.6841    0.885
nprobe=16,efSearch=28,ht=0                0.6858    0.894
nprobe=16,efSearch=32,ht=0                0.6864    0.910
nprobe=16,efSearch=64,ht=0                0.6880    1.010
nprobe=32,efSearch=12,ht=0                0.6993    1.556
nprobe=32,efSearch=16,ht=0                0.7088    1.568
nprobe=32,efSearch=20,ht=0                0.7139    1.577
nprobe=32,efSearch=24,ht=0                0.7163    1.588
nprobe=32,efSearch=28,ht=0                0.7190    1.596
nprobe=32,efSearch=32,ht=0                0.7196    1.603
nprobe=32,efSearch=64,ht=0                0.7224    1.698
nprobe=32,efSearch=128,ht=0               0.7231    1.890


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ8np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.0797    0.111
nprobe=1,efSearch=4,ht=0                  0.1132    0.121
nprobe=1,efSearch=6,ht=0                  0.1262    0.129
nprobe=1,efSearch=8,ht=0                  0.1323    0.139
nprobe=1,efSearch=12,ht=0                 0.1356    0.150
nprobe=1,efSearch=16,ht=0                 0.1370    0.164
nprobe=2,efSearch=6,ht=0                  0.1501    0.190
nprobe=2,efSearch=8,ht=0                  0.1586    0.197
nprobe=2,efSearch=12,ht=0                 0.1636    0.211
nprobe=2,efSearch=16,ht=0                 0.1656    0.227
nprobe=2,efSearch=20,ht=0                 0.1663    0.239
nprobe=3,efSearch=8,ht=0                  0.1699    0.244
nprobe=3,efSearch=12,ht=0                 0.1766    0.259
nprobe=3,efSearch=16,ht=0                 0.1793    0.273
nprobe=4,efSearch=12,ht=0                 0.1830    0.306
nprobe=4,efSearch=16,ht=0                 0.1852    0.320
nprobe=4,efSearch=20,ht=0                 0.1859    0.336
nprobe=5,efSearch=12,ht=0                 0.1887    0.353
nprobe=5,efSearch=16,ht=0                 0.1909    0.365
nprobe=5,efSearch=20,ht=0                 0.1914    0.379
nprobe=5,efSearch=24,ht=0                 0.1919    0.393
nprobe=6,efSearch=12,ht=0                 0.1921    0.399
nprobe=5,efSearch=28,ht=0                 0.1922    0.405
nprobe=6,efSearch=16,ht=0                 0.1948    0.410
nprobe=6,efSearch=20,ht=0                 0.1957    0.427
nprobe=6,efSearch=24,ht=0                 0.1958    0.439
nprobe=6,efSearch=28,ht=0                 0.1959    0.450
nprobe=7,efSearch=16,ht=0                 0.1981    0.457
nprobe=7,efSearch=20,ht=0                 0.1989    0.469
nprobe=7,efSearch=28,ht=0                 0.1990    0.494
nprobe=8,efSearch=16,ht=0                 0.2000    0.503
nprobe=8,efSearch=20,ht=0                 0.2011    0.514
nprobe=8,efSearch=32,ht=0                 0.2014    0.554
nprobe=10,efSearch=16,ht=0                0.2022    0.591
nprobe=10,efSearch=20,ht=0                0.2037    0.603
nprobe=10,efSearch=24,ht=0                0.2038    0.618
nprobe=12,efSearch=16,ht=0                0.2040    0.680
nprobe=12,efSearch=20,ht=0                0.2055    0.693
nprobe=12,efSearch=24,ht=0                0.2059    0.705
nprobe=12,efSearch=28,ht=0                0.2061    0.720
nprobe=12,efSearch=32,ht=0                0.2065    0.732
nprobe=14,efSearch=24,ht=0                0.2071    0.796
nprobe=14,efSearch=32,ht=0                0.2073    0.821
nprobe=16,efSearch=20,ht=0                0.2075    0.870
nprobe=16,efSearch=24,ht=0                0.2081    0.882
nprobe=16,efSearch=32,ht=0                0.2082    0.906
nprobe=16,efSearch=64,ht=0                0.2090    1.004
nprobe=16,efSearch=128,ht=0               0.2092    1.198
nprobe=32,efSearch=20,ht=0                0.2103    1.576
nprobe=32,efSearch=24,ht=0                0.2104    1.590
nprobe=32,efSearch=28,ht=0                0.2108    1.599
nprobe=32,efSearch=32,ht=0                0.2111    1.608
nprobe=32,efSearch=64,ht=0                0.2114    1.699
nprobe=32,efSearch=128,ht=0               0.2116    1.892


==> plots_recall/Deep1B_IVF262144_HNSW32,PQ8np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.2011    0.112
nprobe=1,efSearch=4,ht=0                  0.2848    0.124
nprobe=1,efSearch=6,ht=0                  0.3114    0.131
nprobe=1,efSearch=8,ht=0                  0.3222    0.138
nprobe=1,efSearch=12,ht=0                 0.3275    0.150
nprobe=1,efSearch=16,ht=0                 0.3297    0.169
nprobe=1,efSearch=20,ht=0                 0.3307    0.179
nprobe=2,efSearch=4,ht=0                  0.3763    0.182
nprobe=2,efSearch=6,ht=0                  0.4123    0.190
nprobe=2,efSearch=8,ht=0                  0.4296    0.197
nprobe=2,efSearch=12,ht=0                 0.4389    0.212
nprobe=2,efSearch=16,ht=0                 0.4421    0.226
nprobe=3,efSearch=6,ht=0                  0.4660    0.238
nprobe=3,efSearch=8,ht=0                  0.4853    0.245
nprobe=3,efSearch=12,ht=0                 0.4969    0.259
nprobe=3,efSearch=16,ht=0                 0.5022    0.273
nprobe=3,efSearch=20,ht=0                 0.5032    0.289
nprobe=4,efSearch=8,ht=0                  0.5203    0.293
nprobe=4,efSearch=12,ht=0                 0.5329    0.307
nprobe=4,efSearch=16,ht=0                 0.5385    0.322
nprobe=4,efSearch=20,ht=0                 0.5400    0.335
nprobe=5,efSearch=8,ht=0                  0.5486    0.339
nprobe=5,efSearch=12,ht=0                 0.5650    0.352
nprobe=5,efSearch=16,ht=0                 0.5705    0.367
nprobe=5,efSearch=20,ht=0                 0.5727    0.382
nprobe=5,efSearch=24,ht=0                 0.5739    0.394
nprobe=6,efSearch=12,ht=0                 0.5873    0.399
nprobe=6,efSearch=16,ht=0                 0.5940    0.413
nprobe=6,efSearch=20,ht=0                 0.5962    0.427
nprobe=6,efSearch=24,ht=0                 0.5975    0.439
nprobe=7,efSearch=12,ht=0                 0.6048    0.444
nprobe=7,efSearch=16,ht=0                 0.6119    0.457
nprobe=7,efSearch=20,ht=0                 0.6138    0.472
nprobe=7,efSearch=24,ht=0                 0.6148    0.484
nprobe=8,efSearch=12,ht=0                 0.6185    0.490
nprobe=8,efSearch=16,ht=0                 0.6276    0.504
nprobe=8,efSearch=20,ht=0                 0.6302    0.517
nprobe=8,efSearch=24,ht=0                 0.6309    0.532
nprobe=8,efSearch=28,ht=0                 0.6321    0.543
nprobe=8,efSearch=32,ht=0                 0.6326    0.553
nprobe=10,efSearch=12,ht=0                0.6360    0.580
nprobe=10,efSearch=16,ht=0                0.6455    0.591
nprobe=10,efSearch=20,ht=0                0.6493    0.605
nprobe=10,efSearch=24,ht=0                0.6513    0.620
nprobe=10,efSearch=28,ht=0                0.6523    0.632
nprobe=10,efSearch=32,ht=0                0.6529    0.646
nprobe=12,efSearch=16,ht=0                0.6607    0.683
nprobe=12,efSearch=20,ht=0                0.6641    0.696
nprobe=12,efSearch=24,ht=0                0.6669    0.707
nprobe=12,efSearch=28,ht=0                0.6683    0.721
nprobe=12,efSearch=32,ht=0                0.6694    0.734
nprobe=14,efSearch=16,ht=0                0.6695    0.772
nprobe=14,efSearch=20,ht=0                0.6732    0.783
nprobe=14,efSearch=24,ht=0                0.6767    0.797
nprobe=14,efSearch=28,ht=0                0.6780    0.810
nprobe=14,efSearch=32,ht=0                0.6784    0.821
nprobe=16,efSearch=20,ht=0                0.6808    0.873
nprobe=16,efSearch=24,ht=0                0.6840    0.886
nprobe=16,efSearch=28,ht=0                0.6860    0.899
nprobe=16,efSearch=32,ht=0                0.6869    0.912
nprobe=16,efSearch=64,ht=0                0.6885    1.009
nprobe=32,efSearch=12,ht=0                0.6997    1.562
nprobe=32,efSearch=16,ht=0                0.7084    1.572
nprobe=32,efSearch=20,ht=0                0.7135    1.583
nprobe=32,efSearch=24,ht=0                0.7159    1.593
nprobe=32,efSearch=28,ht=0                0.7179    1.603
nprobe=32,efSearch=32,ht=0                0.7188    1.610
nprobe=32,efSearch=64,ht=0                0.7222    1.708
nprobe=32,efSearch=128,ht=0               0.7229    1.902


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_12x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.0787    0.068
nprobe=1,efSearch=4,is=1                  0.1082    0.077
nprobe=1,efSearch=6,is=1                  0.1206    0.084
nprobe=1,efSearch=6,is=3                  0.1209    0.088
nprobe=1,efSearch=8,is=1                  0.1250    0.090
nprobe=2,efSearch=4,is=1                  0.1287    0.091
nprobe=2,efSearch=4,is=3                  0.1293    0.094
nprobe=2,efSearch=6,is=1                  0.1430    0.097
nprobe=2,efSearch=6,is=3                  0.1437    0.102
nprobe=2,efSearch=8,is=1                  0.1501    0.105
nprobe=3,efSearch=6,is=1                  0.1518    0.108
nprobe=3,efSearch=6,is=3                  0.1526    0.113
nprobe=3,efSearch=8,is=1                  0.1595    0.114
nprobe=4,efSearch=8,is=1                  0.1652    0.126
nprobe=5,efSearch=8,is=1                  0.1701    0.134
nprobe=4,efSearch=12,is=1                 0.1703    0.139
nprobe=5,efSearch=8,is=3                  0.1705    0.141
nprobe=6,efSearch=8,is=1                  0.1723    0.145
nprobe=5,efSearch=12,is=1                 0.1756    0.151
nprobe=5,efSearch=12,is=3                 0.1762    0.155
nprobe=6,efSearch=12,is=1                 0.1789    0.160
nprobe=5,efSearch=16,is=2                 0.1798    0.164
nprobe=5,efSearch=16,is=1                 0.1800    0.166
nprobe=7,efSearch=12,is=1                 0.1822    0.167
nprobe=6,efSearch=16,is=1                 0.1834    0.171
nprobe=6,efSearch=16,is=5                 0.1836    0.183
nprobe=7,efSearch=16,is=2                 0.1863    0.184
nprobe=7,efSearch=16,is=1                 0.1864    0.184
nprobe=8,efSearch=16,is=1                 0.1878    0.191
nprobe=8,efSearch=16,is=2                 0.1880    0.193
nprobe=8,efSearch=16,is=3                 0.1881    0.194
nprobe=10,efSearch=16,is=1                0.1905    0.210
nprobe=10,efSearch=16,is=3                0.1907    0.213
nprobe=10,efSearch=16,is=5                0.1910    0.222
nprobe=12,efSearch=16,is=2                0.1916    0.228
nprobe=12,efSearch=16,is=1                0.1919    0.228
nprobe=12,efSearch=16,is=5                0.1922    0.236
nprobe=12,efSearch=20,is=1                0.1924    0.239
nprobe=12,efSearch=20,is=5                0.1928    0.248
nprobe=12,efSearch=20,is=3                0.1931    0.250
nprobe=12,efSearch=24,is=3                0.1937    0.258
nprobe=16,efSearch=24,is=1                0.1943    0.290
nprobe=16,efSearch=28,is=1                0.1944    0.305
nprobe=14,efSearch=32,is=7                0.1945    0.318
nprobe=16,efSearch=32,is=6                0.1949    0.327
nprobe=32,efSearch=16,is=1                0.1961    0.413
nprobe=32,efSearch=20,is=3                0.1967    0.431
nprobe=32,efSearch=24,is=5                0.1968    0.443
nprobe=32,efSearch=28,is=2                0.1970    0.449
nprobe=32,efSearch=64,is=1                0.1978    0.554
nprobe=32,efSearch=128,is=5               0.1981    0.766


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_12x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1992    0.067
nprobe=1,efSearch=4,is=1                  0.2819    0.077
nprobe=1,efSearch=6,is=2                  0.3072    0.086
nprobe=1,efSearch=6,is=1                  0.3074    0.088
nprobe=2,efSearch=4,is=1                  0.3705    0.089
nprobe=2,efSearch=6,is=1                  0.4068    0.098
nprobe=3,efSearch=4,is=1                  0.4149    0.100
nprobe=2,efSearch=8,is=1                  0.4220    0.105
nprobe=4,efSearch=2,is=1                  0.4301    0.109
nprobe=4,efSearch=4,is=1                  0.4406    0.110
nprobe=3,efSearch=6,is=1                  0.4592    0.111
nprobe=3,efSearch=8,is=2                  0.4775    0.118
nprobe=3,efSearch=8,is=1                  0.4776    0.118
nprobe=4,efSearch=6,is=1                  0.4907    0.119
nprobe=5,efSearch=4,is=1                  0.4918    0.124
nprobe=4,efSearch=8,is=1                  0.5101    0.127
nprobe=5,efSearch=6,is=1                  0.5152    0.128
nprobe=5,efSearch=8,is=1                  0.5374    0.135
nprobe=6,efSearch=8,is=1                  0.5546    0.146
nprobe=7,efSearch=6,is=1                  0.5584    0.148
nprobe=7,efSearch=8,is=1                  0.5698    0.154
nprobe=6,efSearch=12,is=1                 0.5738    0.160
nprobe=8,efSearch=6,is=1                  0.5788    0.161
nprobe=8,efSearch=8,is=1                  0.5817    0.162
nprobe=7,efSearch=12,is=1                 0.5900    0.169
nprobe=8,efSearch=12,is=1                 0.6025    0.179
nprobe=10,efSearch=6,is=1                 0.6026    0.182
nprobe=10,efSearch=8,is=1                 0.6091    0.188
nprobe=8,efSearch=16,is=1                 0.6127    0.192
nprobe=10,efSearch=12,is=1                0.6184    0.198
nprobe=12,efSearch=8,is=1                 0.6233    0.207
nprobe=10,efSearch=16,is=2                0.6285    0.212
nprobe=12,efSearch=12,is=1                0.6307    0.213
nprobe=10,efSearch=20,is=1                0.6328    0.223
nprobe=14,efSearch=8,is=1                 0.6337    0.225
nprobe=12,efSearch=16,is=2                0.6424    0.229
nprobe=12,efSearch=16,is=1                0.6425    0.230
nprobe=14,efSearch=12,is=1                0.6454    0.236
nprobe=12,efSearch=20,is=1                0.6459    0.239
nprobe=14,efSearch=16,is=1                0.6516    0.245
nprobe=16,efSearch=12,is=1                0.6541    0.257
nprobe=14,efSearch=20,is=2                0.6558    0.259
nprobe=14,efSearch=20,is=1                0.6559    0.262
nprobe=16,efSearch=16,is=2                0.6582    0.264
nprobe=16,efSearch=16,is=1                0.6583    0.267
nprobe=14,efSearch=24,is=1                0.6592    0.273
nprobe=16,efSearch=20,is=1                0.6628    0.276
nprobe=16,efSearch=24,is=1                0.6666    0.289
nprobe=16,efSearch=28,is=1                0.6683    0.305
nprobe=16,efSearch=28,is=6                0.6684    0.314
nprobe=16,efSearch=32,is=1                0.6687    0.316
nprobe=16,efSearch=32,is=6                0.6688    0.330
nprobe=32,efSearch=12,is=3                0.6775    0.399
nprobe=32,efSearch=12,is=1                0.6776    0.402
nprobe=32,efSearch=16,is=2                0.6863    0.408
nprobe=32,efSearch=16,is=1                0.6864    0.415
nprobe=32,efSearch=20,is=1                0.6907    0.424
nprobe=32,efSearch=24,is=4                0.6931    0.445
nprobe=32,efSearch=24,is=5                0.6932    0.446
nprobe=32,efSearch=28,is=1                0.6955    0.449
nprobe=32,efSearch=32,is=1                0.6961    0.458
nprobe=32,efSearch=64,is=1                0.6994    0.555
nprobe=32,efSearch=128,is=1               0.7002    0.750
nprobe=32,efSearch=256,is=1               0.7003    1.205


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_16x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.0769    0.068
nprobe=1,efSearch=2,is=2                  0.0779    0.071
nprobe=1,efSearch=4,is=1                  0.1127    0.076
nprobe=1,efSearch=4,is=3                  0.1130    0.083
nprobe=1,efSearch=6,is=1                  0.1259    0.084
nprobe=2,efSearch=4,is=1                  0.1341    0.090
nprobe=2,efSearch=6,is=1                  0.1499    0.097
nprobe=2,efSearch=8,is=1                  0.1567    0.104
nprobe=3,efSearch=6,is=1                  0.1580    0.107
nprobe=3,efSearch=8,is=1                  0.1651    0.114
nprobe=4,efSearch=8,is=1                  0.1690    0.123
nprobe=4,efSearch=8,is=2                  0.1705    0.126
nprobe=5,efSearch=8,is=1                  0.1741    0.131
nprobe=4,efSearch=12,is=1                 0.1754    0.137
nprobe=6,efSearch=8,is=1                  0.1782    0.140
nprobe=5,efSearch=12,is=1                 0.1806    0.145
nprobe=6,efSearch=12,is=1                 0.1847    0.153
nprobe=7,efSearch=12,is=1                 0.1879    0.162
nprobe=6,efSearch=16,is=1                 0.1883    0.167
nprobe=8,efSearch=12,is=1                 0.1886    0.170
nprobe=7,efSearch=16,is=1                 0.1916    0.175
nprobe=8,efSearch=16,is=1                 0.1929    0.183
nprobe=8,efSearch=24,is=1                 0.1934    0.209
nprobe=10,efSearch=20,is=1                0.1943    0.212
nprobe=12,efSearch=16,is=1                0.1953    0.215
nprobe=14,efSearch=16,is=1                0.1958    0.231
nprobe=14,efSearch=20,is=1                0.1969    0.244
nprobe=12,efSearch=28,is=1                0.1973    0.253
nprobe=14,efSearch=28,is=1                0.1976    0.269
nprobe=16,efSearch=24,is=4                0.1981    0.283
nprobe=16,efSearch=28,is=1                0.1990    0.285
nprobe=32,efSearch=20,is=1                0.2006    0.399
nprobe=32,efSearch=64,is=8                0.2015    0.541
nprobe=32,efSearch=256,is=1               0.2019    1.148


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_16x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1989    0.068
nprobe=1,efSearch=4,is=1                  0.2840    0.076
nprobe=1,efSearch=4,is=2                  0.2842    0.080
nprobe=1,efSearch=6,is=1                  0.3109    0.084
nprobe=1,efSearch=6,is=2                  0.3114    0.088
nprobe=2,efSearch=4,is=1                  0.3744    0.089
nprobe=2,efSearch=4,is=2                  0.3752    0.092
nprobe=2,efSearch=6,is=1                  0.4116    0.097
nprobe=3,efSearch=4,is=1                  0.4167    0.099
nprobe=2,efSearch=8,is=1                  0.4284    0.104
nprobe=4,efSearch=2,is=1                  0.4352    0.106
nprobe=3,efSearch=6,is=1                  0.4627    0.107
nprobe=3,efSearch=6,is=2                  0.4635    0.110
nprobe=3,efSearch=8,is=1                  0.4817    0.114
nprobe=4,efSearch=6,is=1                  0.4941    0.116
nprobe=4,efSearch=6,is=2                  0.4946    0.119
nprobe=5,efSearch=4,is=1                  0.4953    0.120
nprobe=4,efSearch=8,is=1                  0.5151    0.122
nprobe=5,efSearch=6,is=1                  0.5186    0.124
nprobe=5,efSearch=6,is=2                  0.5190    0.127
nprobe=5,efSearch=8,is=1                  0.5429    0.131
nprobe=5,efSearch=8,is=3                  0.5431    0.137
nprobe=6,efSearch=8,is=1                  0.5592    0.139
nprobe=7,efSearch=6,is=1                  0.5625    0.143
nprobe=7,efSearch=8,is=1                  0.5729    0.147
nprobe=6,efSearch=12,is=1                 0.5771    0.153
nprobe=8,efSearch=6,is=1                  0.5805    0.154
nprobe=8,efSearch=8,is=1                  0.5834    0.155
nprobe=7,efSearch=12,is=1                 0.5923    0.161
nprobe=8,efSearch=12,is=1                 0.6038    0.169
nprobe=10,efSearch=8,is=1                 0.6103    0.176
nprobe=8,efSearch=16,is=1                 0.6125    0.183
nprobe=10,efSearch=12,is=1                0.6199    0.185
nprobe=10,efSearch=12,is=3                0.6201    0.192
nprobe=12,efSearch=8,is=1                 0.6247    0.194
nprobe=10,efSearch=16,is=1                0.6292    0.198
nprobe=12,efSearch=12,is=1                0.6319    0.200
nprobe=12,efSearch=12,is=4                0.6321    0.211
nprobe=14,efSearch=8,is=1                 0.6342    0.211
nprobe=12,efSearch=16,is=1                0.6429    0.215
nprobe=14,efSearch=12,is=1                0.6452    0.221
nprobe=12,efSearch=20,is=1                0.6463    0.227
nprobe=14,efSearch=16,is=1                0.6512    0.230
nprobe=16,efSearch=12,is=1                0.6537    0.239
nprobe=14,efSearch=20,is=1                0.6558    0.243
nprobe=16,efSearch=16,is=1                0.6570    0.245
nprobe=16,efSearch=16,is=4                0.6571    0.255
nprobe=14,efSearch=24,is=1                0.6596    0.256
nprobe=16,efSearch=20,is=1                0.6618    0.259
nprobe=16,efSearch=24,is=1                0.6659    0.272
nprobe=16,efSearch=28,is=1                0.6678    0.284
nprobe=16,efSearch=32,is=2                0.6680    0.299
nprobe=32,efSearch=12,is=1                0.6752    0.373
nprobe=32,efSearch=16,is=1                0.6827    0.384
nprobe=32,efSearch=20,is=1                0.6873    0.396
nprobe=32,efSearch=24,is=1                0.6903    0.406
nprobe=32,efSearch=28,is=1                0.6917    0.417
nprobe=32,efSearch=32,is=5                0.6922    0.437
nprobe=32,efSearch=64,is=1                0.6953    0.519
nprobe=32,efSearch=256,is=1               0.6962    1.143


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_16x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1226    0.110
nprobe=1,efSearch=4,is=1                  0.1724    0.118
nprobe=1,efSearch=6,is=1                  0.1893    0.126
nprobe=1,efSearch=8,is=1                  0.1955    0.133
nprobe=1,efSearch=12,is=1                 0.1998    0.146
nprobe=2,efSearch=4,is=1                  0.2170    0.153
nprobe=2,efSearch=6,is=1                  0.2381    0.160
nprobe=2,efSearch=6,is=3                  0.2385    0.165
nprobe=2,efSearch=8,is=1                  0.2476    0.166
nprobe=2,efSearch=8,is=3                  0.2480    0.173
nprobe=2,efSearch=8,is=4                  0.2481    0.175
nprobe=2,efSearch=12,is=1                 0.2535    0.182
nprobe=2,efSearch=12,is=3                 0.2540    0.186
nprobe=2,efSearch=12,is=4                 0.2541    0.189
nprobe=3,efSearch=6,is=1                  0.2623    0.192
nprobe=3,efSearch=8,is=1                  0.2722    0.198
nprobe=3,efSearch=12,is=1                 0.2794    0.212
nprobe=3,efSearch=12,is=3                 0.2796    0.219
nprobe=3,efSearch=12,is=4                 0.2798    0.221
nprobe=3,efSearch=16,is=1                 0.2830    0.225
nprobe=4,efSearch=8,is=1                  0.2873    0.230
nprobe=4,efSearch=12,is=1                 0.2946    0.244
nprobe=4,efSearch=16,is=1                 0.2977    0.257
nprobe=5,efSearch=8,is=1                  0.2995    0.263
nprobe=5,efSearch=12,is=1                 0.3082    0.275
nprobe=5,efSearch=16,is=1                 0.3118    0.289
nprobe=5,efSearch=20,is=1                 0.3129    0.303
nprobe=6,efSearch=12,is=1                 0.3164    0.306
nprobe=6,efSearch=12,is=3                 0.3166    0.311
nprobe=6,efSearch=12,is=4                 0.3167    0.314
nprobe=6,efSearch=16,is=1                 0.3199    0.321
nprobe=6,efSearch=16,is=5                 0.3200    0.330
nprobe=6,efSearch=20,is=1                 0.3215    0.331
nprobe=7,efSearch=12,is=1                 0.3253    0.336
nprobe=7,efSearch=12,is=2                 0.3255    0.340
nprobe=7,efSearch=16,is=1                 0.3292    0.350
nprobe=7,efSearch=20,is=1                 0.3305    0.361
nprobe=7,efSearch=20,is=4                 0.3306    0.372
nprobe=7,efSearch=24,is=1                 0.3313    0.374
nprobe=8,efSearch=16,is=1                 0.3351    0.379
nprobe=8,efSearch=16,is=3                 0.3352    0.385
nprobe=8,efSearch=16,is=5                 0.3353    0.391
nprobe=8,efSearch=20,is=1                 0.3369    0.391
nprobe=8,efSearch=20,is=3                 0.3370    0.398
nprobe=8,efSearch=20,is=5                 0.3371    0.404
nprobe=8,efSearch=24,is=1                 0.3381    0.405
nprobe=8,efSearch=24,is=6                 0.3383    0.420
nprobe=8,efSearch=24,is=7                 0.3384    0.422
nprobe=8,efSearch=32,is=3                 0.3385    0.435
nprobe=10,efSearch=16,is=1                0.3429    0.439
nprobe=10,efSearch=20,is=2                0.3454    0.453
nprobe=10,efSearch=24,is=1                0.3465    0.463
nprobe=10,efSearch=28,is=2                0.3469    0.478
nprobe=10,efSearch=28,is=1                0.3471    0.478
nprobe=10,efSearch=32,is=1                0.3475    0.489
nprobe=12,efSearch=16,is=1                0.3476    0.499
nprobe=10,efSearch=32,is=6                0.3477    0.504
nprobe=12,efSearch=20,is=1                0.3505    0.513
nprobe=12,efSearch=20,is=2                0.3506    0.518
nprobe=12,efSearch=20,is=4                0.3508    0.524
nprobe=12,efSearch=24,is=1                0.3527    0.525
nprobe=12,efSearch=24,is=3                0.3528    0.530
nprobe=12,efSearch=28,is=1                0.3530    0.540
nprobe=12,efSearch=32,is=1                0.3534    0.549
nprobe=14,efSearch=24,is=2                0.3553    0.584
nprobe=14,efSearch=24,is=1                0.3554    0.587
nprobe=14,efSearch=32,is=1                0.3555    0.608
nprobe=14,efSearch=32,is=7                0.3556    0.623
nprobe=14,efSearch=32,is=6                0.3557    0.624
nprobe=16,efSearch=20,is=2                0.3558    0.633
nprobe=16,efSearch=20,is=3                0.3559    0.636
nprobe=16,efSearch=24,is=1                0.3585    0.643
nprobe=16,efSearch=24,is=3                0.3587    0.652
nprobe=16,efSearch=24,is=6                0.3589    0.656
nprobe=16,efSearch=28,is=6                0.3591    0.670
nprobe=16,efSearch=32,is=6                0.3592    0.680
nprobe=16,efSearch=64,is=1                0.3593    0.760
nprobe=16,efSearch=64,is=6                0.3595    0.774
nprobe=16,efSearch=64,is=8                0.3596    0.778
nprobe=32,efSearch=12,is=1                0.3618    1.087
nprobe=32,efSearch=12,is=2                0.3619    1.091
nprobe=32,efSearch=16,is=2                0.3656    1.098
nprobe=32,efSearch=20,is=3                0.3680    1.112
nprobe=32,efSearch=20,is=4                0.3681    1.115
nprobe=32,efSearch=20,is=7                0.3682    1.124
nprobe=32,efSearch=24,is=4                0.3693    1.127
nprobe=32,efSearch=28,is=2                0.3698    1.129
nprobe=32,efSearch=32,is=1                0.3700    1.134
nprobe=32,efSearch=32,is=5                0.3702    1.155
nprobe=32,efSearch=64,is=1                0.3715    1.229
nprobe=32,efSearch=64,is=7                0.3719    1.244
nprobe=32,efSearch=128,is=7               0.3721    1.431
nprobe=32,efSearch=256,is=7               0.3722    1.873


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_16x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.2087    0.111
nprobe=1,efSearch=4,is=1                  0.3000    0.118
nprobe=1,efSearch=6,is=1                  0.3264    0.125
nprobe=1,efSearch=8,is=2                  0.3350    0.134
nprobe=1,efSearch=8,is=1                  0.3353    0.136
nprobe=1,efSearch=12,is=1                 0.3418    0.146
nprobe=2,efSearch=4,is=1                  0.4044    0.152
nprobe=2,efSearch=6,is=1                  0.4435    0.159
nprobe=2,efSearch=8,is=1                  0.4587    0.168
nprobe=2,efSearch=12,is=1                 0.4690    0.184
nprobe=3,efSearch=6,is=1                  0.5095    0.192
nprobe=3,efSearch=8,is=1                  0.5279    0.198
nprobe=3,efSearch=12,is=1                 0.5401    0.214
nprobe=4,efSearch=6,is=1                  0.5528    0.224
nprobe=4,efSearch=8,is=1                  0.5733    0.233
nprobe=4,efSearch=12,is=1                 0.5871    0.244
nprobe=5,efSearch=6,is=1                  0.5876    0.252
nprobe=4,efSearch=16,is=1                 0.5927    0.257
nprobe=5,efSearch=8,is=3                  0.6115    0.266
nprobe=5,efSearch=8,is=1                  0.6118    0.268
nprobe=5,efSearch=12,is=1                 0.6299    0.278
nprobe=6,efSearch=8,is=1                  0.6398    0.292
nprobe=6,efSearch=12,is=1                 0.6607    0.306
nprobe=6,efSearch=16,is=1                 0.6677    0.323
nprobe=6,efSearch=20,is=1                 0.6712    0.331
nprobe=7,efSearch=12,is=1                 0.6860    0.340
nprobe=7,efSearch=16,is=1                 0.6925    0.350
nprobe=7,efSearch=20,is=1                 0.6954    0.362
nprobe=8,efSearch=12,is=1                 0.7058    0.369
nprobe=8,efSearch=16,is=3                 0.7144    0.386
nprobe=8,efSearch=16,is=1                 0.7147    0.388
nprobe=8,efSearch=20,is=1                 0.7181    0.397
nprobe=8,efSearch=24,is=1                 0.7204    0.405
nprobe=8,efSearch=28,is=2                 0.7208    0.419
nprobe=10,efSearch=8,is=1                 0.7221    0.424
nprobe=10,efSearch=12,is=1                0.7348    0.427
nprobe=10,efSearch=16,is=1                0.7442    0.446
nprobe=10,efSearch=20,is=2                0.7493    0.457
nprobe=10,efSearch=20,is=1                0.7496    0.458
nprobe=10,efSearch=24,is=1                0.7522    0.464
nprobe=10,efSearch=28,is=2                0.7525    0.478
nprobe=10,efSearch=28,is=1                0.7528    0.480
nprobe=12,efSearch=12,is=2                0.7558    0.490
nprobe=12,efSearch=12,is=1                0.7561    0.497
nprobe=12,efSearch=16,is=1                0.7674    0.504
nprobe=12,efSearch=20,is=2                0.7725    0.519
nprobe=12,efSearch=20,is=1                0.7728    0.523
nprobe=12,efSearch=24,is=1                0.7763    0.528
nprobe=12,efSearch=28,is=2                0.7771    0.538
nprobe=12,efSearch=28,is=1                0.7774    0.540
nprobe=12,efSearch=32,is=1                0.7784    0.552
nprobe=14,efSearch=12,is=1                0.7786    0.554
nprobe=14,efSearch=16,is=1                0.7854    0.558
nprobe=14,efSearch=20,is=1                0.7915    0.575
nprobe=14,efSearch=24,is=2                0.7956    0.585
nprobe=14,efSearch=24,is=1                0.7959    0.591
nprobe=14,efSearch=28,is=1                0.7969    0.599
nprobe=16,efSearch=16,is=1                0.7994    0.624
nprobe=16,efSearch=20,is=1                0.8063    0.638
nprobe=16,efSearch=24,is=2                0.8106    0.650
nprobe=16,efSearch=28,is=1                0.8127    0.658
nprobe=16,efSearch=32,is=2                0.8130    0.670
nprobe=16,efSearch=32,is=1                0.8133    0.677
nprobe=16,efSearch=64,is=2                0.8142    0.762
nprobe=16,efSearch=64,is=1                0.8145    0.785
nprobe=32,efSearch=8,is=3                 0.8266    1.086
nprobe=32,efSearch=8,is=1                 0.8269    1.092
nprobe=32,efSearch=12,is=3                0.8482    1.106
nprobe=32,efSearch=16,is=2                0.8589    1.107
nprobe=32,efSearch=20,is=1                0.8666    1.114
nprobe=32,efSearch=24,is=1                0.8704    1.126
nprobe=32,efSearch=28,is=2                0.8725    1.146
nprobe=32,efSearch=28,is=1                0.8728    1.151
nprobe=32,efSearch=32,is=3                0.8735    1.154
nprobe=32,efSearch=32,is=1                0.8738    1.164
nprobe=32,efSearch=64,is=1                0.8777    1.250
nprobe=32,efSearch=128,is=2               0.8779    1.424
nprobe=32,efSearch=128,is=1               0.8782    1.433


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_24x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1206    0.077
nprobe=1,efSearch=2,is=2                  0.1207    0.081
nprobe=1,efSearch=4,is=1                  0.1675    0.086
nprobe=1,efSearch=6,is=1                  0.1839    0.094
nprobe=1,efSearch=8,is=1                  0.1902    0.100
nprobe=2,efSearch=4,is=1                  0.2094    0.106
nprobe=2,efSearch=6,is=1                  0.2313    0.114
nprobe=2,efSearch=8,is=1                  0.2413    0.121
nprobe=2,efSearch=8,is=3                  0.2418    0.130
nprobe=3,efSearch=6,is=1                  0.2564    0.131
nprobe=3,efSearch=8,is=1                  0.2663    0.139
nprobe=4,efSearch=6,is=1                  0.2699    0.148
nprobe=3,efSearch=12,is=1                 0.2751    0.152
nprobe=4,efSearch=8,is=1                  0.2808    0.154
nprobe=5,efSearch=6,is=1                  0.2811    0.164
nprobe=4,efSearch=12,is=1                 0.2904    0.168
nprobe=5,efSearch=8,is=1                  0.2928    0.170
nprobe=4,efSearch=16,is=1                 0.2938    0.181
nprobe=5,efSearch=12,is=1                 0.3046    0.184
nprobe=5,efSearch=16,is=1                 0.3075    0.197
nprobe=6,efSearch=12,is=1                 0.3127    0.200
nprobe=6,efSearch=16,is=1                 0.3160    0.215
nprobe=7,efSearch=12,is=1                 0.3191    0.215
nprobe=7,efSearch=16,is=1                 0.3229    0.228
nprobe=8,efSearch=12,is=1                 0.3237    0.230
nprobe=7,efSearch=20,is=1                 0.3241    0.242
nprobe=8,efSearch=16,is=1                 0.3280    0.244
nprobe=8,efSearch=16,is=3                 0.3282    0.253
nprobe=8,efSearch=20,is=1                 0.3294    0.256
nprobe=10,efSearch=12,is=1                0.3301    0.264
nprobe=10,efSearch=16,is=1                0.3348    0.274
nprobe=10,efSearch=16,is=3                0.3352    0.280
nprobe=10,efSearch=20,is=1                0.3369    0.285
nprobe=10,efSearch=24,is=1                0.3373    0.299
nprobe=12,efSearch=16,is=1                0.3399    0.301
nprobe=12,efSearch=20,is=1                0.3422    0.315
nprobe=12,efSearch=20,is=3                0.3426    0.323
nprobe=12,efSearch=24,is=1                0.3438    0.326
nprobe=12,efSearch=28,is=1                0.3440    0.340
nprobe=12,efSearch=24,is=3                0.3442    0.341
nprobe=14,efSearch=20,is=1                0.3443    0.346
nprobe=12,efSearch=32,is=1                0.3445    0.351
nprobe=14,efSearch=24,is=1                0.3460    0.355
nprobe=14,efSearch=28,is=1                0.3463    0.370
nprobe=16,efSearch=20,is=1                0.3471    0.372
nprobe=16,efSearch=20,is=3                0.3474    0.381
nprobe=16,efSearch=24,is=1                0.3490    0.383
nprobe=16,efSearch=24,is=3                0.3493    0.393
nprobe=16,efSearch=28,is=1                0.3496    0.398
nprobe=16,efSearch=32,is=2                0.3498    0.418
nprobe=16,efSearch=32,is=6                0.3501    0.435
nprobe=16,efSearch=64,is=1                0.3509    0.502
nprobe=32,efSearch=16,is=1                0.3553    0.592
nprobe=32,efSearch=20,is=1                0.3574    0.613
nprobe=32,efSearch=24,is=1                0.3583    0.613
nprobe=32,efSearch=28,is=1                0.3591    0.623
nprobe=32,efSearch=32,is=1                0.3598    0.631
nprobe=32,efSearch=32,is=3                0.3600    0.639
nprobe=32,efSearch=64,is=1                0.3615    0.726
nprobe=32,efSearch=64,is=4                0.3617    0.742
nprobe=32,efSearch=128,is=5               0.3619    0.938


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_24x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.2105    0.078
nprobe=1,efSearch=4,is=1                  0.2979    0.086
nprobe=1,efSearch=6,is=1                  0.3253    0.094
nprobe=1,efSearch=8,is=1                  0.3344    0.101
nprobe=2,efSearch=4,is=1                  0.4013    0.107
nprobe=2,efSearch=6,is=1                  0.4402    0.115
nprobe=2,efSearch=8,is=1                  0.4565    0.122
nprobe=3,efSearch=4,is=1                  0.4568    0.125
nprobe=3,efSearch=6,is=1                  0.5063    0.133
nprobe=3,efSearch=8,is=1                  0.5249    0.140
nprobe=4,efSearch=6,is=1                  0.5499    0.149
nprobe=4,efSearch=8,is=1                  0.5701    0.158
nprobe=5,efSearch=6,is=1                  0.5855    0.166
nprobe=5,efSearch=8,is=1                  0.6092    0.173
nprobe=6,efSearch=6,is=1                  0.6096    0.181
nprobe=5,efSearch=12,is=1                 0.6286    0.188
nprobe=6,efSearch=8,is=1                  0.6355    0.189
nprobe=7,efSearch=4,is=1                  0.6357    0.198
nprobe=7,efSearch=6,is=1                  0.6466    0.200
nprobe=6,efSearch=12,is=1                 0.6582    0.203
nprobe=8,efSearch=6,is=1                  0.6719    0.217
nprobe=7,efSearch=12,is=1                 0.6823    0.219
nprobe=7,efSearch=16,is=1                 0.6896    0.232
nprobe=8,efSearch=12,is=1                 0.7021    0.234
nprobe=8,efSearch=16,is=1                 0.7113    0.248
nprobe=10,efSearch=8,is=1                 0.7190    0.254
nprobe=10,efSearch=12,is=1                0.7306    0.264
nprobe=10,efSearch=16,is=1                0.7406    0.277
nprobe=12,efSearch=8,is=1                 0.7431    0.285
nprobe=10,efSearch=20,is=1                0.7456    0.291
nprobe=12,efSearch=12,is=1                0.7516    0.293
nprobe=12,efSearch=16,is=1                0.7638    0.306
nprobe=12,efSearch=20,is=1                0.7684    0.320
nprobe=14,efSearch=12,is=1                0.7754    0.326
nprobe=14,efSearch=16,is=1                0.7813    0.334
nprobe=14,efSearch=20,is=1                0.7868    0.347
nprobe=16,efSearch=12,is=1                0.7913    0.356
nprobe=16,efSearch=16,is=1                0.7950    0.363
nprobe=16,efSearch=20,is=1                0.8016    0.378
nprobe=16,efSearch=24,is=1                0.8055    0.391
nprobe=16,efSearch=28,is=1                0.8072    0.402
nprobe=16,efSearch=32,is=1                0.8080    0.415
nprobe=16,efSearch=64,is=1                0.8091    0.510
nprobe=32,efSearch=8,is=1                 0.8227    0.580
nprobe=32,efSearch=12,is=1                0.8447    0.591
nprobe=32,efSearch=16,is=1                0.8551    0.604
nprobe=32,efSearch=20,is=1                0.8612    0.617
nprobe=32,efSearch=24,is=1                0.8650    0.626
nprobe=32,efSearch=28,is=1                0.8677    0.636
nprobe=32,efSearch=32,is=1                0.8687    0.643
nprobe=32,efSearch=64,is=1                0.8725    0.740
nprobe=32,efSearch=128,is=1               0.8732    0.934


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_32x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1126    0.077
nprobe=1,efSearch=2,is=2                  0.1142    0.084
nprobe=1,efSearch=4,is=1                  0.1611    0.088
nprobe=1,efSearch=4,is=2                  0.1649    0.093
nprobe=1,efSearch=6,is=1                  0.1778    0.094
nprobe=1,efSearch=8,is=1                  0.1848    0.101
nprobe=2,efSearch=4,is=1                  0.2002    0.103
nprobe=2,efSearch=4,is=2                  0.2045    0.109
nprobe=2,efSearch=6,is=1                  0.2219    0.111
nprobe=2,efSearch=8,is=1                  0.2316    0.118
nprobe=2,efSearch=8,is=2                  0.2355    0.128
nprobe=3,efSearch=6,is=1                  0.2424    0.128
nprobe=3,efSearch=8,is=1                  0.2521    0.133
nprobe=4,efSearch=6,is=1                  0.2555    0.141
nprobe=3,efSearch=8,is=2                  0.2582    0.141
nprobe=4,efSearch=8,is=1                  0.2655    0.147
nprobe=4,efSearch=8,is=2                  0.2724    0.153
nprobe=4,efSearch=8,is=3                  0.2730    0.159
nprobe=4,efSearch=12,is=1                 0.2736    0.160
nprobe=5,efSearch=8,is=1                  0.2762    0.161
nprobe=5,efSearch=8,is=2                  0.2838    0.167
nprobe=6,efSearch=8,is=1                  0.2847    0.173
nprobe=5,efSearch=12,is=1                 0.2871    0.177
nprobe=6,efSearch=8,is=2                  0.2919    0.181
nprobe=5,efSearch=12,is=2                 0.2942    0.182
nprobe=6,efSearch=12,is=1                 0.2963    0.189
nprobe=6,efSearch=12,is=2                 0.3040    0.195
nprobe=6,efSearch=12,is=3                 0.3044    0.200
nprobe=6,efSearch=12,is=4                 0.3046    0.206
nprobe=6,efSearch=16,is=2                 0.3082    0.207
nprobe=7,efSearch=12,is=2                 0.3111    0.209
nprobe=7,efSearch=12,is=4                 0.3113    0.220
nprobe=7,efSearch=16,is=2                 0.3157    0.220
nprobe=8,efSearch=16,is=2                 0.3192    0.234
nprobe=8,efSearch=16,is=3                 0.3212    0.241
nprobe=8,efSearch=16,is=5                 0.3216    0.250
nprobe=8,efSearch=20,is=3                 0.3222    0.255
nprobe=8,efSearch=16,is=6                 0.3223    0.256
nprobe=10,efSearch=16,is=2                0.3242    0.259
nprobe=10,efSearch=16,is=3                0.3258    0.265
nprobe=10,efSearch=20,is=2                0.3261    0.274
nprobe=10,efSearch=20,is=3                0.3276    0.283
nprobe=12,efSearch=16,is=2                0.3304    0.287
nprobe=12,efSearch=16,is=3                0.3323    0.290
nprobe=12,efSearch=16,is=5                0.3339    0.303
nprobe=12,efSearch=20,is=3                0.3341    0.304
nprobe=12,efSearch=20,is=5                0.3360    0.314
nprobe=14,efSearch=24,is=2                0.3372    0.336
nprobe=14,efSearch=20,is=5                0.3384    0.340
nprobe=14,efSearch=24,is=5                0.3396    0.352
nprobe=16,efSearch=24,is=2                0.3400    0.363
nprobe=16,efSearch=24,is=3                0.3419    0.365
nprobe=16,efSearch=24,is=5                0.3430    0.379
nprobe=16,efSearch=64,is=7                0.3435    0.513
nprobe=16,efSearch=64,is=8                0.3436    0.521
nprobe=32,efSearch=16,is=2                0.3456    0.539
nprobe=32,efSearch=16,is=3                0.3467    0.545
nprobe=32,efSearch=20,is=2                0.3479    0.550
nprobe=32,efSearch=16,is=5                0.3485    0.556
nprobe=32,efSearch=20,is=3                0.3492    0.561
nprobe=32,efSearch=20,is=5                0.3508    0.568
nprobe=32,efSearch=24,is=5                0.3512    0.578
nprobe=32,efSearch=32,is=3                0.3513    0.590
nprobe=32,efSearch=32,is=5                0.3523    0.599
nprobe=32,efSearch=64,is=3                0.3537    0.679
nprobe=32,efSearch=128,is=5               0.3548    0.895


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_32x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.2114    0.079
nprobe=1,efSearch=2,is=2                  0.2120    0.084
nprobe=1,efSearch=4,is=1                  0.2993    0.086
nprobe=1,efSearch=4,is=2                  0.3001    0.092
nprobe=1,efSearch=6,is=1                  0.3267    0.095
nprobe=1,efSearch=6,is=2                  0.3277    0.100
nprobe=1,efSearch=8,is=1                  0.3368    0.101
nprobe=2,efSearch=4,is=1                  0.4044    0.103
nprobe=2,efSearch=4,is=2                  0.4050    0.109
nprobe=2,efSearch=6,is=1                  0.4435    0.113
nprobe=3,efSearch=4,is=1                  0.4591    0.118
nprobe=2,efSearch=8,is=1                  0.4605    0.120
nprobe=2,efSearch=8,is=2                  0.4612    0.124
nprobe=3,efSearch=6,is=1                  0.5091    0.128
nprobe=3,efSearch=6,is=2                  0.5098    0.133
nprobe=3,efSearch=8,is=1                  0.5291    0.135
nprobe=4,efSearch=6,is=1                  0.5517    0.140
nprobe=4,efSearch=6,is=2                  0.5523    0.149
nprobe=5,efSearch=4,is=1                  0.5597    0.149
nprobe=4,efSearch=8,is=1                  0.5746    0.150
nprobe=4,efSearch=8,is=2                  0.5753    0.154
nprobe=5,efSearch=6,is=1                  0.5854    0.156
nprobe=5,efSearch=8,is=1                  0.6120    0.161
nprobe=5,efSearch=8,is=2                  0.6124    0.168
nprobe=5,efSearch=8,is=3                  0.6128    0.174
nprobe=5,efSearch=12,is=1                 0.6299    0.176
nprobe=6,efSearch=8,is=1                  0.6389    0.176
nprobe=6,efSearch=8,is=2                  0.6396    0.181
nprobe=7,efSearch=6,is=1                  0.6483    0.184
nprobe=7,efSearch=8,is=1                  0.6608    0.189
nprobe=7,efSearch=8,is=2                  0.6613    0.194
nprobe=8,efSearch=6,is=1                  0.6754    0.199
nprobe=7,efSearch=12,is=1                 0.6843    0.202
nprobe=7,efSearch=12,is=2                 0.6850    0.209
nprobe=8,efSearch=12,is=1                 0.7041    0.218
nprobe=8,efSearch=12,is=2                 0.7045    0.220
nprobe=10,efSearch=6,is=1                 0.7109    0.227
nprobe=8,efSearch=16,is=1                 0.7140    0.227
nprobe=10,efSearch=8,is=1                 0.7198    0.233
nprobe=10,efSearch=8,is=2                 0.7202    0.240
nprobe=10,efSearch=12,is=1                0.7316    0.240
nprobe=10,efSearch=12,is=2                0.7320    0.246
nprobe=10,efSearch=12,is=3                0.7328    0.255
nprobe=10,efSearch=16,is=1                0.7423    0.257
nprobe=12,efSearch=8,is=1                 0.7448    0.258
nprobe=10,efSearch=20,is=1                0.7478    0.266
nprobe=12,efSearch=12,is=1                0.7534    0.268
nprobe=12,efSearch=12,is=2                0.7537    0.271
nprobe=12,efSearch=16,is=1                0.7663    0.280
nprobe=12,efSearch=16,is=2                0.7664    0.285
nprobe=12,efSearch=20,is=1                0.7713    0.293
nprobe=12,efSearch=20,is=2                0.7715    0.298
nprobe=14,efSearch=12,is=1                0.7768    0.299
nprobe=14,efSearch=12,is=3                0.7772    0.307
nprobe=14,efSearch=16,is=1                0.7833    0.309
nprobe=14,efSearch=16,is=3                0.7838    0.318
nprobe=14,efSearch=20,is=1                0.7895    0.318
nprobe=16,efSearch=12,is=1                0.7932    0.321
nprobe=16,efSearch=16,is=1                0.7975    0.332
nprobe=16,efSearch=16,is=3                0.7980    0.341
nprobe=16,efSearch=20,is=1                0.8042    0.343
nprobe=16,efSearch=20,is=3                0.8047    0.355
nprobe=16,efSearch=24,is=1                0.8088    0.355
nprobe=16,efSearch=24,is=3                0.8093    0.369
nprobe=16,efSearch=32,is=1                0.8112    0.381
nprobe=16,efSearch=32,is=3                0.8118    0.391
nprobe=16,efSearch=64,is=1                0.8122    0.476
nprobe=16,efSearch=64,is=4                0.8128    0.493
nprobe=32,efSearch=8,is=1                 0.8227    0.512
nprobe=32,efSearch=12,is=1                0.8452    0.522
nprobe=32,efSearch=12,is=3                0.8460    0.534
nprobe=32,efSearch=16,is=1                0.8570    0.535
nprobe=32,efSearch=20,is=1                0.8642    0.546
nprobe=32,efSearch=20,is=3                0.8651    0.562
nprobe=32,efSearch=24,is=1                0.8680    0.563
nprobe=32,efSearch=28,is=1                0.8701    0.569
nprobe=32,efSearch=32,is=1                0.8712    0.576
nprobe=32,efSearch=32,is=3                0.8722    0.585
nprobe=32,efSearch=64,is=1                0.8745    0.671
nprobe=32,efSearch=64,is=3                0.8755    0.687


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_8x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.0785    0.086
nprobe=1,efSearch=2,is=2                  0.0788    0.088
nprobe=1,efSearch=4,is=1                  0.1138    0.095
nprobe=1,efSearch=4,is=2                  0.1140    0.096
nprobe=1,efSearch=6,is=1                  0.1263    0.102
nprobe=1,efSearch=6,is=2                  0.1265    0.104
nprobe=1,efSearch=8,is=1                  0.1309    0.109
nprobe=1,efSearch=8,is=2                  0.1312    0.110
nprobe=1,efSearch=8,is=3                  0.1313    0.113
nprobe=2,efSearch=4,is=1                  0.1344    0.117
nprobe=2,efSearch=4,is=4                  0.1346    0.123
nprobe=2,efSearch=6,is=1                  0.1489    0.125
nprobe=2,efSearch=6,is=2                  0.1491    0.125
nprobe=2,efSearch=8,is=1                  0.1558    0.131
nprobe=2,efSearch=8,is=2                  0.1560    0.133
nprobe=3,efSearch=6,is=1                  0.1597    0.144
nprobe=2,efSearch=12,is=1                 0.1611    0.144
nprobe=3,efSearch=8,is=1                  0.1675    0.150
nprobe=3,efSearch=8,is=2                  0.1677    0.152
nprobe=3,efSearch=8,is=5                  0.1679    0.159
nprobe=3,efSearch=8,is=6                  0.1684    0.160
nprobe=3,efSearch=12,is=1                 0.1737    0.164
nprobe=3,efSearch=12,is=2                 0.1740    0.166
nprobe=3,efSearch=12,is=6                 0.1745    0.174
nprobe=3,efSearch=16,is=1                 0.1769    0.177
nprobe=4,efSearch=12,is=1                 0.1798    0.182
nprobe=4,efSearch=12,is=5                 0.1801    0.191
nprobe=4,efSearch=16,is=1                 0.1830    0.196
nprobe=5,efSearch=12,is=1                 0.1842    0.201
nprobe=5,efSearch=16,is=1                 0.1872    0.214
nprobe=5,efSearch=16,is=2                 0.1875    0.215
nprobe=6,efSearch=12,is=1                 0.1882    0.219
nprobe=6,efSearch=12,is=2                 0.1883    0.220
nprobe=6,efSearch=16,is=1                 0.1910    0.232
nprobe=7,efSearch=12,is=1                 0.1914    0.236
nprobe=7,efSearch=12,is=2                 0.1921    0.237
nprobe=6,efSearch=20,is=2                 0.1924    0.246
nprobe=7,efSearch=12,is=6                 0.1925    0.246
nprobe=7,efSearch=16,is=1                 0.1949    0.249
nprobe=7,efSearch=16,is=2                 0.1956    0.251
nprobe=7,efSearch=16,is=6                 0.1958    0.259
nprobe=7,efSearch=20,is=1                 0.1959    0.262
nprobe=7,efSearch=20,is=4                 0.1960    0.266
nprobe=8,efSearch=16,is=1                 0.1963    0.266
nprobe=8,efSearch=16,is=3                 0.1966    0.271
nprobe=8,efSearch=16,is=6                 0.1969    0.277
nprobe=8,efSearch=20,is=1                 0.1977    0.280
nprobe=8,efSearch=20,is=2                 0.1983    0.281
nprobe=8,efSearch=24,is=1                 0.1987    0.292
nprobe=8,efSearch=24,is=6                 0.1993    0.302
nprobe=10,efSearch=20,is=2                0.2001    0.313
nprobe=12,efSearch=20,is=1                0.2007    0.348
nprobe=12,efSearch=20,is=2                0.2011    0.351
nprobe=12,efSearch=20,is=6                0.2013    0.355
nprobe=12,efSearch=24,is=1                0.2018    0.362
nprobe=12,efSearch=24,is=2                0.2022    0.363
nprobe=12,efSearch=32,is=2                0.2024    0.387
nprobe=12,efSearch=32,is=7                0.2025    0.397
nprobe=14,efSearch=28,is=1                0.2028    0.408
nprobe=14,efSearch=32,is=1                0.2031    0.420
nprobe=14,efSearch=32,is=4                0.2032    0.426
nprobe=16,efSearch=24,is=1                0.2042    0.430
nprobe=16,efSearch=24,is=2                0.2043    0.432
nprobe=16,efSearch=24,is=4                0.2044    0.437
nprobe=16,efSearch=32,is=2                0.2045    0.456
nprobe=16,efSearch=32,is=6                0.2050    0.465
nprobe=32,efSearch=20,is=1                0.2056    0.701
nprobe=32,efSearch=20,is=6                0.2059    0.712
nprobe=32,efSearch=24,is=1                0.2061    0.713
nprobe=32,efSearch=24,is=2                0.2062    0.713
nprobe=32,efSearch=24,is=6                0.2065    0.721
nprobe=32,efSearch=64,is=1                0.2066    0.823


==> plots_recall/Deep1B_IVF262144_HNSW32,VPQ_8x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1993    0.086
nprobe=1,efSearch=4,is=1                  0.2831    0.095
nprobe=1,efSearch=6,is=1                  0.3101    0.103
nprobe=1,efSearch=8,is=1                  0.3205    0.109
nprobe=2,efSearch=4,is=1                  0.3733    0.117
nprobe=2,efSearch=6,is=1                  0.4105    0.125
nprobe=2,efSearch=8,is=1                  0.4278    0.131
nprobe=3,efSearch=6,is=1                  0.4635    0.144
nprobe=3,efSearch=8,is=1                  0.4828    0.151
nprobe=4,efSearch=6,is=1                  0.4972    0.163
nprobe=4,efSearch=8,is=1                  0.5189    0.169
nprobe=5,efSearch=6,is=1                  0.5229    0.181
nprobe=4,efSearch=12,is=1                 0.5314    0.183
nprobe=5,efSearch=8,is=1                  0.5470    0.187
nprobe=5,efSearch=12,is=1                 0.5636    0.201
nprobe=6,efSearch=8,is=1                  0.5672    0.205
nprobe=5,efSearch=16,is=1                 0.5697    0.214
nprobe=7,efSearch=6,is=1                  0.5708    0.218
nprobe=6,efSearch=12,is=1                 0.5869    0.219
nprobe=6,efSearch=16,is=1                 0.5935    0.232
nprobe=7,efSearch=12,is=1                 0.6035    0.236
nprobe=7,efSearch=16,is=1                 0.6107    0.249
nprobe=8,efSearch=12,is=1                 0.6160    0.254
nprobe=8,efSearch=16,is=1                 0.6255    0.267
nprobe=8,efSearch=20,is=1                 0.6283    0.280
nprobe=10,efSearch=12,is=1                0.6329    0.288
nprobe=10,efSearch=16,is=1                0.6429    0.302
nprobe=10,efSearch=20,is=1                0.6478    0.315
nprobe=10,efSearch=24,is=1                0.6501    0.327
nprobe=12,efSearch=16,is=1                0.6574    0.337
nprobe=12,efSearch=20,is=1                0.6616    0.349
nprobe=12,efSearch=24,is=1                0.6646    0.363
nprobe=14,efSearch=16,is=1                0.6674    0.372
nprobe=14,efSearch=20,is=1                0.6726    0.384
nprobe=14,efSearch=24,is=1                0.6757    0.397
nprobe=14,efSearch=28,is=1                0.6767    0.410
nprobe=16,efSearch=20,is=1                0.6803    0.419
nprobe=16,efSearch=24,is=1                0.6837    0.432
nprobe=16,efSearch=28,is=1                0.6851    0.444
nprobe=16,efSearch=32,is=1                0.6856    0.457
nprobe=16,efSearch=64,is=1                0.6869    0.549
nprobe=32,efSearch=12,is=1                0.6983    0.679
nprobe=32,efSearch=16,is=1                0.7070    0.690
nprobe=32,efSearch=20,is=1                0.7122    0.703
nprobe=32,efSearch=24,is=1                0.7145    0.713
nprobe=32,efSearch=28,is=1                0.7157    0.722
nprobe=32,efSearch=32,is=1                0.7165    0.730
nprobe=32,efSearch=64,is=1                0.7196    0.823
nprobe=32,efSearch=128,is=1               0.7200    1.012


==> plots_recall/Deep1B_IVF65536,PQ16-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,ht=44                            0.0001    0.232
nprobe=1,ht=46                            0.0002    0.232
nprobe=1,ht=50                            0.0012    0.242
nprobe=1,ht=52                            0.0027    0.253
nprobe=1,ht=54                            0.0071    0.268
nprobe=1,ht=56                            0.0150    0.286
nprobe=1,ht=58                            0.0269    0.308
nprobe=1,ht=60                            0.0458    0.346
nprobe=1,ht=62                            0.0738    0.387
nprobe=1,ht=64                            0.1030    0.442
nprobe=1,ht=128                           0.2254    0.543
nprobe=2,ht=128                           0.2778    0.837
nprobe=3,ht=128                           0.3016    1.120
nprobe=4,ht=128                           0.3174    1.406
nprobe=5,ht=128                           0.3276    1.676
nprobe=6,ht=128                           0.3343    1.973
nprobe=7,ht=128                           0.3396    2.250
nprobe=8,ht=128                           0.3439    2.529


==> plots_recall/Deep1B_IVF65536,PQ16-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,ht=44                            0.0001    0.230
nprobe=1,ht=48                            0.0002    0.235
nprobe=1,ht=50                            0.0013    0.243
nprobe=1,ht=52                            0.0030    0.253
nprobe=1,ht=54                            0.0082    0.266
nprobe=1,ht=56                            0.0179    0.284
nprobe=1,ht=58                            0.0343    0.313
nprobe=1,ht=60                            0.0615    0.341
nprobe=1,ht=62                            0.1029    0.389
nprobe=1,ht=64                            0.1518    0.457
nprobe=1,ht=128                           0.4143    0.547
nprobe=2,ht=128                           0.5612    0.832
nprobe=3,ht=128                           0.6394    1.123
nprobe=4,ht=128                           0.6914    1.395
nprobe=5,ht=128                           0.7274    1.683
nprobe=6,ht=128                           0.7571    1.956
nprobe=7,ht=128                           0.7777    2.232
nprobe=8,ht=128                           0.7942    2.509


==> plots_recall/Deep1B_IVF65536,PQ16np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.2254    0.577
nprobe=2,ht=0                             0.2778    0.869
nprobe=3,ht=0                             0.3016    1.158
nprobe=4,ht=0                             0.3174    1.441
nprobe=5,ht=0                             0.3276    1.724
nprobe=6,ht=0                             0.3343    2.005
nprobe=7,ht=0                             0.3396    2.288


==> plots_recall/Deep1B_IVF65536,PQ16np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.4143    0.575
nprobe=2,ht=0                             0.5612    0.869
nprobe=3,ht=0                             0.6394    1.154
nprobe=4,ht=0                             0.6914    1.434
nprobe=5,ht=0                             0.7274    1.722
nprobe=6,ht=0                             0.7571    2.000
nprobe=7,ht=0                             0.7777    2.274


==> plots_recall/Deep1B_IVF65536,PQ8-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,ht=20                            0.0002    0.213
nprobe=1,ht=22                            0.0010    0.223
nprobe=1,ht=24                            0.0035    0.238
nprobe=1,ht=26                            0.0124    0.258
nprobe=1,ht=28                            0.0247    0.291
nprobe=1,ht=30                            0.0444    0.343
nprobe=1,ht=64                            0.1424    0.375
nprobe=2,ht=64                            0.1694    0.552
nprobe=3,ht=64                            0.1819    0.710
nprobe=4,ht=64                            0.1862    0.863
nprobe=5,ht=64                            0.1897    1.016
nprobe=6,ht=64                            0.1931    1.167
nprobe=7,ht=64                            0.1943    1.323
nprobe=8,ht=64                            0.1947    1.472
nprobe=10,ht=64                           0.1970    1.771


==> plots_recall/Deep1B_IVF65536,PQ8-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,ht=18                            0.0001    0.214
nprobe=1,ht=20                            0.0003    0.216
nprobe=1,ht=22                            0.0011    0.219
nprobe=1,ht=24                            0.0045    0.236
nprobe=1,ht=26                            0.0173    0.255
nprobe=1,ht=28                            0.0422    0.285
nprobe=1,ht=30                            0.0903    0.333
nprobe=1,ht=64                            0.3811    0.377
nprobe=2,ht=64                            0.5013    0.554
nprobe=3,ht=64                            0.5599    0.708
nprobe=4,ht=64                            0.5954    0.864
nprobe=5,ht=64                            0.6207    1.019
nprobe=6,ht=64                            0.6394    1.172
nprobe=7,ht=64                            0.6521    1.323
nprobe=8,ht=64                            0.6622    1.475
nprobe=10,ht=64                           0.6779    1.778


==> plots_recall/Deep1B_IVF65536,PQ8np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.1424    0.419
nprobe=2,ht=0                             0.1694    0.579
nprobe=3,ht=0                             0.1819    0.736
nprobe=4,ht=0                             0.1862    0.889
nprobe=5,ht=0                             0.1897    1.043
nprobe=6,ht=0                             0.1931    1.194
nprobe=7,ht=0                             0.1943    1.343
nprobe=8,ht=0                             0.1947    1.495
nprobe=10,ht=0                            0.1970    1.791
nprobe=12,ht=0                            0.1985    2.090


==> plots_recall/Deep1B_IVF65536,PQ8np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.3811    0.422
nprobe=2,ht=0                             0.5013    0.587
nprobe=3,ht=0                             0.5599    0.730
nprobe=4,ht=0                             0.5954    0.890
nprobe=5,ht=0                             0.6207    1.041
nprobe=6,ht=0                             0.6394    1.196
nprobe=7,ht=0                             0.6521    1.343
nprobe=8,ht=0                             0.6622    1.491
nprobe=10,ht=0                            0.6779    1.785
nprobe=12,ht=0                            0.6887    2.092


==> plots_recall/Deep1B_IVF65536,VPQ_12x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=3                             0.1413    0.251
nprobe=1,is=4                             0.1416    0.254
nprobe=1,is=7                             0.1419    0.261
nprobe=2,is=1                             0.1663    0.271
nprobe=2,is=3                             0.1666    0.276
nprobe=2,is=7                             0.1668    0.286
nprobe=3,is=1                             0.1784    0.293
nprobe=3,is=5                             0.1790    0.303
nprobe=4,is=1                             0.1830    0.315
nprobe=4,is=3                             0.1833    0.320
nprobe=4,is=4                             0.1834    0.323
nprobe=4,is=5                             0.1837    0.326
nprobe=5,is=1                             0.1872    0.336
nprobe=5,is=7                             0.1874    0.352
nprobe=5,is=8                             0.1876    0.354
nprobe=6,is=1                             0.1898    0.359
nprobe=6,is=8                             0.1902    0.375
nprobe=7,is=1                             0.1918    0.380
nprobe=7,is=5                             0.1919    0.391
nprobe=7,is=8                             0.1923    0.398
nprobe=8,is=1                             0.1941    0.401
nprobe=8,is=7                             0.1944    0.416
nprobe=10,is=1                            0.1957    0.443
nprobe=10,is=4                            0.1961    0.452
nprobe=10,is=8                            0.1964    0.460
nprobe=12,is=1                            0.1971    0.488
nprobe=12,is=2                            0.1974    0.488
nprobe=12,is=8                            0.1978    0.504
nprobe=14,is=1                            0.1988    0.532
nprobe=14,is=8                            0.1993    0.549
nprobe=16,is=1                            0.1994    0.574
nprobe=16,is=7                            0.1995    0.589
nprobe=16,is=8                            0.1999    0.591
nprobe=32,is=1                            0.2007    0.946
nprobe=32,is=7                            0.2008    0.961
nprobe=32,is=8                            0.2012    0.969


==> plots_recall/Deep1B_IVF65536,VPQ_12x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.3735    0.247
nprobe=2,is=1                             0.4906    0.270
nprobe=3,is=1                             0.5470    0.293
nprobe=4,is=1                             0.5828    0.314
nprobe=5,is=1                             0.6065    0.336
nprobe=6,is=1                             0.6240    0.357
nprobe=7,is=1                             0.6351    0.378
nprobe=8,is=1                             0.6456    0.399
nprobe=10,is=1                            0.6616    0.442
nprobe=12,is=1                            0.6720    0.486
nprobe=14,is=1                            0.6797    0.530
nprobe=16,is=1                            0.6847    0.572
nprobe=32,is=1                            0.7029    0.942


==> plots_recall/Deep1B_IVF65536,VPQ_16x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=1                             0.1398    0.248
nprobe=1,is=2                             0.1416    0.250
nprobe=1,is=3                             0.1425    0.254
nprobe=2,is=1                             0.1676    0.272
nprobe=2,is=7                             0.1684    0.292
nprobe=3,is=1                             0.1759    0.294
nprobe=3,is=3                             0.1766    0.302
nprobe=3,is=5                             0.1777    0.308
nprobe=4,is=1                             0.1785    0.316
nprobe=4,is=2                             0.1789    0.320
nprobe=4,is=3                             0.1794    0.324
nprobe=4,is=4                             0.1800    0.327
nprobe=4,is=5                             0.1811    0.330
nprobe=5,is=1                             0.1813    0.338
nprobe=5,is=2                             0.1814    0.342
nprobe=5,is=3                             0.1824    0.345
nprobe=5,is=4                             0.1829    0.349
nprobe=5,is=7                             0.1840    0.357
nprobe=6,is=3                             0.1849    0.367
nprobe=6,is=7                             0.1855    0.379
nprobe=6,is=8                             0.1857    0.382
nprobe=7,is=3                             0.1860    0.388
nprobe=7,is=4                             0.1861    0.391
nprobe=7,is=5                             0.1885    0.395
nprobe=10,is=3                            0.1887    0.454
nprobe=10,is=4                            0.1898    0.457
nprobe=10,is=5                            0.1908    0.460
nprobe=12,is=4                            0.1911    0.502
nprobe=12,is=5                            0.1922    0.505
nprobe=14,is=5                            0.1929    0.550
nprobe=14,is=7                            0.1930    0.556
nprobe=16,is=5                            0.1931    0.596
nprobe=32,is=5                            0.1951    0.985


==> plots_recall/Deep1B_IVF65536,VPQ_16x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.3807    0.248
nprobe=1,is=2                             0.3813    0.251
nprobe=1,is=3                             0.3814    0.254
nprobe=1,is=4                             0.3818    0.257
nprobe=1,is=7                             0.3819    0.267
nprobe=2,is=1                             0.4953    0.272
nprobe=2,is=2                             0.4965    0.276
nprobe=2,is=4                             0.4971    0.282
nprobe=3,is=1                             0.5493    0.295
nprobe=3,is=2                             0.5507    0.298
nprobe=3,is=6                             0.5515    0.311
nprobe=4,is=1                             0.5834    0.316
nprobe=4,is=2                             0.5842    0.320
nprobe=4,is=5                             0.5843    0.330
nprobe=5,is=1                             0.6059    0.339
nprobe=5,is=2                             0.6070    0.342
nprobe=5,is=5                             0.6072    0.352
nprobe=5,is=6                             0.6084    0.356
nprobe=6,is=1                             0.6234    0.361
nprobe=6,is=2                             0.6245    0.363
nprobe=6,is=3                             0.6247    0.369
nprobe=6,is=5                             0.6248    0.373
nprobe=6,is=6                             0.6256    0.376
nprobe=7,is=1                             0.6348    0.381
nprobe=7,is=2                             0.6358    0.385
nprobe=7,is=3                             0.6365    0.388
nprobe=7,is=6                             0.6374    0.398
nprobe=8,is=1                             0.6444    0.403
nprobe=8,is=2                             0.6455    0.407
nprobe=8,is=4                             0.6459    0.413
nprobe=8,is=6                             0.6472    0.419
nprobe=10,is=1                            0.6579    0.447
nprobe=10,is=2                            0.6585    0.451
nprobe=10,is=4                            0.6592    0.457
nprobe=10,is=5                            0.6597    0.460
nprobe=10,is=6                            0.6606    0.463
nprobe=12,is=1                            0.6673    0.494
nprobe=12,is=2                            0.6680    0.495
nprobe=12,is=4                            0.6692    0.502
nprobe=12,is=6                            0.6702    0.508
nprobe=14,is=1                            0.6737    0.539
nprobe=14,is=2                            0.6743    0.540
nprobe=14,is=4                            0.6755    0.547
nprobe=14,is=7                            0.6757    0.556
nprobe=16,is=1                            0.6782    0.582
nprobe=16,is=2                            0.6786    0.586
nprobe=16,is=4                            0.6801    0.592
nprobe=16,is=6                            0.6810    0.598
nprobe=32,is=1                            0.6939    0.972
nprobe=32,is=2                            0.6944    0.975
nprobe=32,is=3                            0.6948    0.979
nprobe=32,is=4                            0.6958    0.981
nprobe=32,is=6                            0.6970    0.988


==> plots_recall/Deep1B_IVF65536,VPQ_16x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=1                             0.2253    0.339
nprobe=1,is=8                             0.2255    0.353
nprobe=2,is=1                             0.2780    0.405
nprobe=2,is=8                             0.2783    0.431
nprobe=3,is=3                             0.3016    0.482
nprobe=3,is=4                             0.3017    0.487
nprobe=3,is=8                             0.3019    0.504
nprobe=4,is=1                             0.3170    0.553
nprobe=4,is=8                             0.3174    0.569
nprobe=5,is=1                             0.3274    0.617
nprobe=6,is=1                             0.3342    0.685
nprobe=6,is=4                             0.3345    0.694
nprobe=6,is=6                             0.3346    0.705
nprobe=7,is=1                             0.3397    0.759
nprobe=7,is=6                             0.3399    0.774
nprobe=7,is=8                             0.3400    0.783
nprobe=8,is=3                             0.3437    0.829
nprobe=8,is=1                             0.3440    0.833
nprobe=8,is=8                             0.3441    0.847
nprobe=10,is=1                            0.3519    0.960
nprobe=10,is=7                            0.3520    0.988
nprobe=12,is=1                            0.3560    1.096
nprobe=12,is=4                            0.3561    1.114
nprobe=12,is=8                            0.3562    1.117
nprobe=14,is=1                            0.3592    1.232
nprobe=14,is=4                            0.3595    1.247
nprobe=16,is=1                            0.3609    1.371
nprobe=16,is=4                            0.3612    1.380
nprobe=16,is=7                            0.3613    1.394
nprobe=16,is=8                            0.3614    1.394
nprobe=32,is=1                            0.3694    2.450
nprobe=32,is=8                            0.3696    2.488


==> plots_recall/Deep1B_IVF65536,VPQ_16x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.4142    0.333
nprobe=2,is=1                             0.5611    0.407
nprobe=3,is=1                             0.6393    0.474
nprobe=4,is=1                             0.6914    0.549
nprobe=5,is=1                             0.7273    0.617
nprobe=6,is=1                             0.7570    0.688
nprobe=7,is=1                             0.7776    0.753
nprobe=8,is=1                             0.7941    0.826
nprobe=10,is=2                            0.8237    0.962
nprobe=10,is=1                            0.8238    0.965
nprobe=12,is=1                            0.8446    1.094
nprobe=14,is=1                            0.8589    1.235
nprobe=16,is=2                            0.8704    1.372
nprobe=16,is=1                            0.8705    1.374
nprobe=32,is=1                            0.9183    2.441


==> plots_recall/Deep1B_IVF65536,VPQ_24x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=1                             0.2171    0.271
nprobe=1,is=3                             0.2172    0.278
nprobe=1,is=8                             0.2173    0.301
nprobe=2,is=1                             0.2671    0.310
nprobe=2,is=3                             0.2674    0.320
nprobe=2,is=7                             0.2676    0.339
nprobe=3,is=1                             0.2912    0.350
nprobe=3,is=3                             0.2915    0.360
nprobe=4,is=1                             0.3044    0.389
nprobe=5,is=1                             0.3110    0.428
nprobe=5,is=4                             0.3114    0.441
nprobe=6,is=1                             0.3193    0.466
nprobe=7,is=1                             0.3231    0.503
nprobe=8,is=1                             0.3272    0.536
nprobe=8,is=3                             0.3273    0.551
nprobe=10,is=2                            0.3318    0.614
nprobe=10,is=1                            0.3320    0.617
nprobe=10,is=4                            0.3322    0.631
nprobe=10,is=7                            0.3323    0.642
nprobe=12,is=1                            0.3365    0.691
nprobe=12,is=4                            0.3366    0.702
nprobe=12,is=7                            0.3369    0.717
nprobe=14,is=1                            0.3404    0.763
nprobe=14,is=7                            0.3405    0.790
nprobe=16,is=1                            0.3426    0.841
nprobe=32,is=2                            0.3502    1.413
nprobe=32,is=1                            0.3507    1.432


==> plots_recall/Deep1B_IVF65536,VPQ_24x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.4122    0.269
nprobe=2,is=1                             0.5580    0.312
nprobe=3,is=1                             0.6362    0.351
nprobe=4,is=1                             0.6881    0.390
nprobe=5,is=1                             0.7240    0.429
nprobe=6,is=1                             0.7527    0.467
nprobe=7,is=1                             0.7726    0.505
nprobe=8,is=1                             0.7893    0.543
nprobe=10,is=1                            0.8179    0.618
nprobe=12,is=1                            0.8377    0.693
nprobe=14,is=1                            0.8517    0.768
nprobe=16,is=1                            0.8631    0.844
nprobe=32,is=1                            0.9083    1.437


==> plots_recall/Deep1B_IVF65536,VPQ_32x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=1                             0.2105    0.271
nprobe=1,is=3                             0.2133    0.293
nprobe=2,is=1                             0.2586    0.331
nprobe=2,is=3                             0.2612    0.335
nprobe=3,is=4                             0.2831    0.370
nprobe=3,is=3                             0.2841    0.378
nprobe=4,is=1                             0.2932    0.409
nprobe=4,is=2                             0.2942    0.413
nprobe=4,is=3                             0.2974    0.417
nprobe=5,is=4                             0.3063    0.436
nprobe=6,is=1                             0.3084    0.449
nprobe=6,is=3                             0.3136    0.461
nprobe=7,is=5                             0.3174    0.502
nprobe=8,is=1                             0.3180    0.519
nprobe=7,is=8                             0.3183    0.537
nprobe=7,is=7                             0.3190    0.538
nprobe=8,is=2                             0.3218    0.540
nprobe=8,is=3                             0.3226    0.543
nprobe=8,is=8                             0.3230    0.580
nprobe=10,is=1                            0.3254    0.600
nprobe=10,is=2                            0.3267    0.602
nprobe=10,is=4                            0.3278    0.605
nprobe=10,is=7                            0.3286    0.615
nprobe=12,is=1                            0.3290    0.636
nprobe=12,is=4                            0.3325    0.675
nprobe=14,is=2                            0.3345    0.718
nprobe=14,is=4                            0.3349    0.726
nprobe=14,is=3                            0.3351    0.738
nprobe=16,is=4                            0.3365    0.786
nprobe=16,is=7                            0.3366    0.835
nprobe=32,is=2                            0.3417    1.281
nprobe=32,is=5                            0.3429    1.284
nprobe=32,is=8                            0.3432    1.293


==> plots_recall/Deep1B_IVF65536,VPQ_32x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.4135    0.287
nprobe=1,is=2                             0.4146    0.295
nprobe=1,is=3                             0.4149    0.296
nprobe=1,is=4                             0.4152    0.303
nprobe=1,is=5                             0.4154    0.313
nprobe=1,is=7                             0.4155    0.320
nprobe=1,is=8                             0.4157    0.320
nprobe=2,is=1                             0.5585    0.321
nprobe=2,is=3                             0.5603    0.333
nprobe=2,is=4                             0.5608    0.343
nprobe=3,is=1                             0.6360    0.359
nprobe=3,is=3                             0.6380    0.370
nprobe=3,is=4                             0.6385    0.380
nprobe=4,is=1                             0.6862    0.390
nprobe=4,is=2                             0.6883    0.396
nprobe=4,is=3                             0.6889    0.404
nprobe=4,is=5                             0.6891    0.415
nprobe=5,is=1                             0.7221    0.437
nprobe=5,is=2                             0.7243    0.439
nprobe=5,is=3                             0.7248    0.446
nprobe=5,is=7                             0.7249    0.464
nprobe=6,is=2                             0.7542    0.471
nprobe=6,is=3                             0.7548    0.485
nprobe=7,is=1                             0.7720    0.498
nprobe=7,is=2                             0.7745    0.500
nprobe=8,is=1                             0.7889    0.524
nprobe=8,is=2                             0.7910    0.529
nprobe=8,is=3                             0.7917    0.535
nprobe=10,is=1                            0.8166    0.588
nprobe=10,is=2                            0.8187    0.594
nprobe=10,is=6                            0.8191    0.625
nprobe=10,is=7                            0.8195    0.636
nprobe=10,is=8                            0.8197    0.646
nprobe=12,is=2                            0.8382    0.661
nprobe=12,is=5                            0.8384    0.684
nprobe=12,is=6                            0.8388    0.685
nprobe=12,is=7                            0.8392    0.698
nprobe=12,is=8                            0.8395    0.699
nprobe=14,is=2                            0.8521    0.729
nprobe=14,is=5                            0.8522    0.743
nprobe=14,is=6                            0.8523    0.751
nprobe=14,is=8                            0.8533    0.757
nprobe=16,is=1                            0.8618    0.786
nprobe=16,is=2                            0.8633    0.791
nprobe=16,is=7                            0.8639    0.823
nprobe=16,is=8                            0.8641    0.831
nprobe=32,is=1                            0.9067    1.276
nprobe=32,is=2                            0.9081    1.282
nprobe=32,is=6                            0.9082    1.309
nprobe=32,is=5                            0.9084    1.321
nprobe=32,is=7                            0.9086    1.322


==> plots_recall/Deep1B_IVF65536,VPQ_8x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=1                             0.1422    0.279
nprobe=1,is=3                             0.1425    0.286
nprobe=2,is=1                             0.1687    0.316
nprobe=2,is=3                             0.1697    0.320
nprobe=3,is=1                             0.1810    0.354
nprobe=3,is=2                             0.1817    0.357
nprobe=3,is=3                             0.1819    0.358
nprobe=4,is=1                             0.1859    0.394
nprobe=5,is=1                             0.1893    0.428
nprobe=5,is=2                             0.1898    0.430
nprobe=5,is=4                             0.1901    0.435
nprobe=6,is=3                             0.1932    0.469
nprobe=7,is=1                             0.1937    0.501
nprobe=7,is=2                             0.1942    0.503
nprobe=7,is=4                             0.1944    0.507
nprobe=8,is=1                             0.1946    0.538
nprobe=8,is=2                             0.1957    0.539
nprobe=8,is=4                             0.1959    0.550
nprobe=10,is=1                            0.1965    0.610
nprobe=10,is=2                            0.1974    0.611
nprobe=10,is=4                            0.1980    0.616
nprobe=12,is=1                            0.1982    0.683
nprobe=12,is=4                            0.1994    0.690
nprobe=14,is=4                            0.2000    0.768
nprobe=16,is=2                            0.2004    0.833
nprobe=16,is=4                            0.2006    0.838
nprobe=32,is=2                            0.2022    1.438


==> plots_recall/Deep1B_IVF65536,VPQ_8x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.3810    0.275
nprobe=2,is=1                             0.5012    0.318
nprobe=3,is=1                             0.5597    0.353
nprobe=4,is=1                             0.5951    0.398
nprobe=5,is=1                             0.6205    0.428
nprobe=6,is=1                             0.6393    0.469
nprobe=7,is=1                             0.6520    0.503
nprobe=8,is=1                             0.6621    0.540
nprobe=10,is=1                            0.6778    0.613
nprobe=12,is=1                            0.6886    0.688
nprobe=14,is=1                            0.6969    0.761
nprobe=16,is=1                            0.7035    0.836
nprobe=32,is=2                            0.7243    1.439
nprobe=32,is=1                            0.7245    1.441


==> plots_recall/Deep1B_OPQ16,IMI2x12,PQ16-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=32768,nprobe=1,ht=2             0.0017    0.114
max_codes=512,nprobe=1,ht=16              0.0252    0.117
max_codes=65536,nprobe=1,ht=20            0.0345    0.119
max_codes=32768,nprobe=1,ht=28            0.0586    0.129
max_codes=256,nprobe=2,ht=30              0.0705    0.138
max_codes=1024,nprobe=3,ht=30             0.0754    0.145
max_codes=256,nprobe=3,ht=34              0.0873    0.150
max_codes=16384,nprobe=2,ht=34            0.1023    0.157
max_codes=1024,nprobe=1,ht=38             0.1026    0.157
max_codes=4096,nprobe=3,ht=36             0.1100    0.163
max_codes=16384,nprobe=2,ht=38            0.1269    0.168
max_codes=4096,nprobe=6,ht=38             0.1303    0.180
max_codes=8192,nprobe=4,ht=40             0.1475    0.187
max_codes=16384,nprobe=3,ht=40            0.1483    0.188
max_codes=4096,nprobe=6,ht=42             0.1543    0.196
max_codes=4096,nprobe=6,ht=44             0.1671    0.208
max_codes=4096,nprobe=8,ht=44             0.1704    0.212
max_codes=32768,nprobe=4,ht=42            0.1791    0.219
max_codes=8192,nprobe=4,ht=46             0.1845    0.223
max_codes=8192,nprobe=14,ht=44            0.1930    0.231
max_codes=16384,nprobe=6,ht=46            0.2068    0.246
max_codes=16384,nprobe=12,ht=44           0.2084    0.252
max_codes=16384,nprobe=8,ht=46            0.2153    0.253
max_codes=16384,nprobe=10,ht=46           0.2193    0.259
max_codes=16384,nprobe=16,ht=46           0.2263    0.272
max_codes=32768,nprobe=8,ht=46            0.2302    0.278
max_codes=16384,nprobe=24,ht=46           0.2312    0.285
max_codes=32768,nprobe=16,ht=44           0.2320    0.304
max_codes=32768,nprobe=10,ht=46           0.2359    0.309
max_codes=32768,nprobe=10,ht=48           0.2448    0.309
max_codes=65536,nprobe=12,ht=46           0.2542    0.334
max_codes=32768,nprobe=28,ht=46           0.2568    0.335
max_codes=65536,nprobe=10,ht=48           0.2572    0.352
max_codes=32768,nprobe=24,ht=48           0.2645    0.362
max_codes=32768,nprobe=28,ht=48           0.2667    0.385
max_codes=65536,nprobe=20,ht=46           0.2678    0.389
max_codes=32768,nprobe=32,ht=48           0.2691    0.391
max_codes=65536,nprobe=24,ht=46           0.2722    0.410
max_codes=32768,nprobe=28,ht=50           0.2730    0.412
max_codes=65536,nprobe=32,ht=46           0.2776    0.421
max_codes=32768,nprobe=32,ht=52           0.2792    0.452
max_codes=65536,nprobe=24,ht=50           0.2884    0.458
max_codes=65536,nprobe=28,ht=50           0.2914    0.492
max_codes=65536,nprobe=32,ht=50           0.2944    0.499
max_codes=65536,nprobe=64,ht=48           0.2967    0.508
max_codes=65536,nprobe=32,ht=52           0.2986    0.546
max_codes=65536,nprobe=128,ht=48          0.3038    0.605
max_codes=65536,nprobe=64,ht=52           0.3087    0.630
max_codes=65536,nprobe=128,ht=50          0.3112    0.664
max_codes=65536,nprobe=64,ht=54           0.3116    0.704
max_codes=65536,nprobe=256,ht=50          0.3155    0.745
max_codes=65536,nprobe=128,ht=52          0.3165    0.757
max_codes=65536,nprobe=256,ht=52          0.3206    0.815
max_codes=65536,nprobe=256,ht=54          0.3235    0.902
max_codes=65536,nprobe=512,ht=54          0.3248    1.021
max_codes=65536,nprobe=512,ht=56          0.3259    1.179
max_codes=65536,nprobe=512,ht=58          0.3261    1.321
max_codes=65536,nprobe=512,ht=60          0.3266    1.498
max_codes=65536,nprobe=512,ht=128         0.3267    1.752
max_codes=inf,nprobe=64,ht=50             0.3268    1.794
max_codes=inf,nprobe=64,ht=52             0.3324    2.069
max_codes=inf,nprobe=64,ht=54             0.3355    2.450
max_codes=inf,nprobe=128,ht=50            0.3401    2.544


==> plots_recall/Deep1B_OPQ16,IMI2x12,PQ16-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,ht=36              0.1403    0.146
max_codes=2048,nprobe=1,ht=38             0.1590    0.151
max_codes=2048,nprobe=1,ht=40             0.1740    0.158
max_codes=4096,nprobe=2,ht=38             0.1816    0.161
max_codes=256,nprobe=2,ht=42              0.1987    0.172
max_codes=16384,nprobe=2,ht=44            0.2624    0.197
max_codes=4096,nprobe=8,ht=44             0.2724    0.217
max_codes=16384,nprobe=4,ht=44            0.2978    0.218
max_codes=8192,nprobe=6,ht=46             0.3166    0.232
max_codes=16384,nprobe=4,ht=46            0.3254    0.233
max_codes=16384,nprobe=3,ht=48            0.3283    0.244
max_codes=16384,nprobe=4,ht=48            0.3477    0.255
max_codes=8192,nprobe=8,ht=48             0.3481    0.261
max_codes=8192,nprobe=12,ht=48            0.3564    0.263
max_codes=16384,nprobe=6,ht=48            0.3696    0.266
max_codes=32768,nprobe=14,ht=44           0.3736    0.296
max_codes=32768,nprobe=14,ht=46           0.4154    0.299
max_codes=32768,nprobe=8,ht=48            0.4207    0.302
max_codes=32768,nprobe=10,ht=48           0.4316    0.315
max_codes=32768,nprobe=12,ht=48           0.4418    0.317
max_codes=32768,nprobe=10,ht=50           0.4567    0.340
max_codes=65536,nprobe=10,ht=48           0.4684    0.363
max_codes=65536,nprobe=16,ht=48           0.5006    0.384
max_codes=32768,nprobe=32,ht=50           0.5090    0.401
max_codes=65536,nprobe=20,ht=48           0.5133    0.413
max_codes=65536,nprobe=28,ht=48           0.5300    0.428
max_codes=65536,nprobe=24,ht=50           0.5567    0.463
max_codes=65536,nprobe=64,ht=48           0.5584    0.531
max_codes=65536,nprobe=28,ht=50           0.5641    0.534
max_codes=65536,nprobe=32,ht=50           0.5705    0.537
max_codes=65536,nprobe=64,ht=50           0.5963    0.565
max_codes=65536,nprobe=28,ht=54           0.5992    0.655
max_codes=65536,nprobe=64,ht=52           0.6211    0.657
max_codes=65536,nprobe=128,ht=52          0.6387    0.705
max_codes=65536,nprobe=128,ht=54          0.6559    0.788
max_codes=65536,nprobe=128,ht=56          0.6692    0.941
max_codes=65536,nprobe=512,ht=54          0.6711    1.066
max_codes=65536,nprobe=256,ht=56          0.6812    1.067
max_codes=65536,nprobe=512,ht=56          0.6850    1.151
max_codes=65536,nprobe=256,ht=58          0.6874    1.194
max_codes=65536,nprobe=512,ht=58          0.6913    1.281
max_codes=65536,nprobe=512,ht=60          0.6937    1.451
max_codes=65536,nprobe=512,ht=62          0.6949    1.675
max_codes=65536,nprobe=512,ht=64          0.6951    1.783
max_codes=inf,nprobe=64,ht=50             0.7082    1.804
max_codes=inf,nprobe=64,ht=52             0.7368    2.090
max_codes=inf,nprobe=64,ht=54             0.7547    2.509


==> plots_recall/Deep1B_OPQ8,IMI2x12,PQ8-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=2048,nprobe=3,ht=4              0.0090    0.090
max_codes=512,nprobe=3,ht=14              0.0549    0.103
max_codes=1024,nprobe=3,ht=14             0.0569    0.105
max_codes=8192,nprobe=1,ht=22             0.0860    0.124
max_codes=4096,nprobe=6,ht=20             0.1118    0.138
max_codes=32768,nprobe=4,ht=20            0.1186    0.147
max_codes=16384,nprobe=3,ht=22            0.1202    0.149
max_codes=8192,nprobe=4,ht=22             0.1227    0.150
max_codes=4096,nprobe=8,ht=22             0.1255    0.156
max_codes=8192,nprobe=6,ht=22             0.1318    0.158
max_codes=8192,nprobe=14,ht=22            0.1401    0.172
max_codes=8192,nprobe=12,ht=24            0.1458    0.189
max_codes=8192,nprobe=14,ht=24            0.1483    0.192
max_codes=16384,nprobe=14,ht=24           0.1575    0.208
max_codes=16384,nprobe=16,ht=24           0.1589    0.214
max_codes=32768,nprobe=24,ht=24           0.1698    0.262
max_codes=32768,nprobe=28,ht=24           0.1713    0.265
max_codes=32768,nprobe=32,ht=24           0.1714    0.277
max_codes=65536,nprobe=20,ht=24           0.1724    0.281
max_codes=65536,nprobe=28,ht=24           0.1773    0.305
max_codes=65536,nprobe=32,ht=24           0.1776    0.320
max_codes=65536,nprobe=24,ht=26           0.1800    0.351
max_codes=65536,nprobe=28,ht=26           0.1819    0.365
max_codes=32768,nprobe=64,ht=26           0.1822    0.382
max_codes=65536,nprobe=32,ht=26           0.1827    0.395
max_codes=65536,nprobe=64,ht=24           0.1836    0.412
max_codes=65536,nprobe=24,ht=28           0.1837    0.443
max_codes=65536,nprobe=64,ht=26           0.1880    0.450
max_codes=32768,nprobe=128,ht=28          0.1886    0.513
max_codes=65536,nprobe=128,ht=26          0.1928    0.538
max_codes=65536,nprobe=128,ht=28          0.1956    0.673
max_codes=65536,nprobe=512,ht=26          0.1962    0.786
max_codes=65536,nprobe=256,ht=28          0.1978    0.790
max_codes=65536,nprobe=512,ht=28          0.1988    0.914
max_codes=65536,nprobe=512,ht=64          0.1999    1.084
max_codes=inf,nprobe=128,ht=26            0.2006    1.701
max_codes=inf,nprobe=128,ht=28            0.2036    2.280
max_codes=inf,nprobe=256,ht=26            0.2044    2.430


==> plots_recall/Deep1B_OPQ8,IMI2x12,PQ8-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=512,nprobe=1,ht=8               0.0369    0.080
max_codes=256,nprobe=1,ht=10              0.0493    0.083
max_codes=inf,nprobe=1,ht=12              0.0643    0.088
max_codes=256,nprobe=1,ht=14              0.0800    0.093
max_codes=256,nprobe=2,ht=14              0.0845    0.097
max_codes=2048,nprobe=2,ht=14             0.0907    0.099
max_codes=256,nprobe=1,ht=16              0.0986    0.100
max_codes=2048,nprobe=2,ht=16             0.1128    0.104
max_codes=256,nprobe=1,ht=18              0.1183    0.104
max_codes=256,nprobe=1,ht=20              0.1402    0.112
max_codes=256,nprobe=1,ht=22              0.1628    0.123
max_codes=1024,nprobe=2,ht=22             0.1822    0.129
max_codes=256,nprobe=1,ht=24              0.1844    0.136
max_codes=4096,nprobe=6,ht=20             0.1966    0.138
max_codes=4096,nprobe=3,ht=22             0.2125    0.141
max_codes=32768,nprobe=2,ht=22            0.2168    0.141
max_codes=8192,nprobe=3,ht=22             0.2236    0.144
max_codes=16384,nprobe=3,ht=22            0.2343    0.149
max_codes=8192,nprobe=4,ht=22             0.2349    0.150
max_codes=4096,nprobe=8,ht=22             0.2379    0.156
max_codes=8192,nprobe=6,ht=22             0.2514    0.158
max_codes=4096,nprobe=4,ht=24             0.2565    0.162
max_codes=8192,nprobe=8,ht=22             0.2589    0.163
max_codes=8192,nprobe=14,ht=22            0.2701    0.172
max_codes=4096,nprobe=14,ht=24            0.2844    0.180
max_codes=32768,nprobe=4,ht=24            0.3065    0.184
max_codes=16384,nprobe=6,ht=24            0.3173    0.185
max_codes=8192,nprobe=14,ht=24            0.3188    0.192
max_codes=32768,nprobe=12,ht=22           0.3207    0.197
max_codes=32768,nprobe=6,ht=24            0.3382    0.200
max_codes=16384,nprobe=14,ht=24           0.3552    0.208
max_codes=32768,nprobe=8,ht=24            0.3574    0.209
max_codes=16384,nprobe=16,ht=24           0.3590    0.213
max_codes=16384,nprobe=8,ht=26            0.3665    0.222
max_codes=65536,nprobe=8,ht=24            0.3742    0.229
max_codes=16384,nprobe=10,ht=26           0.3779    0.229
max_codes=32768,nprobe=16,ht=24           0.3932    0.236
max_codes=32768,nprobe=8,ht=26            0.3948    0.244
max_codes=16384,nprobe=16,ht=26           0.3985    0.245
max_codes=65536,nprobe=12,ht=24           0.4008    0.248
max_codes=65536,nprobe=14,ht=24           0.4106    0.256
max_codes=32768,nprobe=28,ht=24           0.4145    0.264
max_codes=32768,nprobe=32,ht=24           0.4186    0.279
max_codes=65536,nprobe=20,ht=24           0.4293    0.280
max_codes=32768,nprobe=14,ht=26           0.4309    0.285
max_codes=65536,nprobe=24,ht=24           0.4385    0.292
max_codes=32768,nprobe=24,ht=26           0.4562    0.299
max_codes=65536,nprobe=16,ht=26           0.4627    0.318
max_codes=65536,nprobe=20,ht=26           0.4759    0.335
max_codes=65536,nprobe=24,ht=26           0.4870    0.350
max_codes=65536,nprobe=28,ht=26           0.4959    0.364
max_codes=32768,nprobe=32,ht=28           0.5041    0.388
max_codes=32768,nprobe=128,ht=26          0.5065    0.422
max_codes=65536,nprobe=24,ht=28           0.5215    0.441
max_codes=32768,nprobe=64,ht=28           0.5308    0.443
max_codes=65536,nprobe=64,ht=26           0.5373    0.448
max_codes=65536,nprobe=32,ht=28           0.5396    0.483
max_codes=32768,nprobe=128,ht=28          0.5472    0.510
max_codes=65536,nprobe=128,ht=26          0.5622    0.539
max_codes=65536,nprobe=64,ht=28           0.5769    0.606
max_codes=32768,nprobe=128,ht=64          0.5775    0.608
max_codes=65536,nprobe=128,ht=28          0.6059    0.697
max_codes=65536,nprobe=256,ht=28          0.6184    0.802
max_codes=65536,nprobe=128,ht=30          0.6225    0.843
max_codes=65536,nprobe=128,ht=64          0.6344    0.862
max_codes=65536,nprobe=256,ht=30          0.6360    0.973
max_codes=65536,nprobe=512,ht=64          0.6538    1.085
max_codes=inf,nprobe=128,ht=28            0.6667    2.277


==> plots_recall/Deep1B_OPQ8,IVF262144_HNSW32,PQ8-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=20                 0.0002    0.044
nprobe=1,efSearch=2,ht=22                 0.0018    0.049
nprobe=1,efSearch=2,ht=24                 0.0031    0.058
nprobe=1,efSearch=4,ht=24                 0.0051    0.066
nprobe=1,efSearch=2,ht=26                 0.0104    0.069
nprobe=1,efSearch=4,ht=26                 0.0143    0.078
nprobe=1,efSearch=2,ht=28                 0.0207    0.084
nprobe=1,efSearch=4,ht=28                 0.0284    0.093
nprobe=1,efSearch=6,ht=28                 0.0310    0.101
nprobe=1,efSearch=2,ht=30                 0.0337    0.104
nprobe=1,efSearch=2,ht=64                 0.0823    0.112
nprobe=1,efSearch=4,ht=64                 0.1217    0.121
nprobe=1,efSearch=6,ht=64                 0.1345    0.128
nprobe=1,efSearch=8,ht=64                 0.1405    0.137
nprobe=1,efSearch=12,ht=64                0.1433    0.150
nprobe=1,efSearch=16,ht=64                0.1450    0.164
nprobe=1,efSearch=20,ht=64                0.1455    0.178
nprobe=2,efSearch=6,ht=64                 0.1591    0.189
nprobe=2,efSearch=8,ht=64                 0.1666    0.197
nprobe=2,efSearch=12,ht=64                0.1720    0.211
nprobe=2,efSearch=16,ht=64                0.1742    0.224
nprobe=2,efSearch=20,ht=64                0.1745    0.238
nprobe=3,efSearch=8,ht=64                 0.1785    0.245
nprobe=3,efSearch=12,ht=64                0.1851    0.258
nprobe=3,efSearch=16,ht=64                0.1872    0.272
nprobe=3,efSearch=20,ht=64                0.1877    0.286
nprobe=4,efSearch=12,ht=64                0.1921    0.304
nprobe=4,efSearch=16,ht=64                0.1941    0.319
nprobe=4,efSearch=20,ht=64                0.1948    0.332
nprobe=4,efSearch=24,ht=64                0.1954    0.345
nprobe=5,efSearch=12,ht=64                0.1984    0.351
nprobe=5,efSearch=20,ht=64                0.2009    0.378
nprobe=5,efSearch=24,ht=64                0.2019    0.390
nprobe=6,efSearch=12,ht=64                0.2035    0.397
nprobe=6,efSearch=16,ht=64                0.2053    0.410
nprobe=6,efSearch=20,ht=64                0.2062    0.424
nprobe=6,efSearch=24,ht=64                0.2069    0.436
nprobe=6,efSearch=28,ht=64                0.2078    0.450
nprobe=7,efSearch=16,ht=64                0.2092    0.455
nprobe=7,efSearch=20,ht=64                0.2094    0.469
nprobe=7,efSearch=24,ht=64                0.2101    0.480
nprobe=7,efSearch=28,ht=64                0.2112    0.495
nprobe=8,efSearch=16,ht=64                0.2124    0.501
nprobe=8,efSearch=20,ht=64                0.2129    0.513
nprobe=8,efSearch=24,ht=64                0.2133    0.527
nprobe=8,efSearch=28,ht=64                0.2142    0.539
nprobe=10,efSearch=16,ht=64               0.2152    0.591
nprobe=10,efSearch=20,ht=64               0.2165    0.603
nprobe=10,efSearch=24,ht=64               0.2170    0.615
nprobe=10,efSearch=28,ht=64               0.2178    0.629
nprobe=10,efSearch=32,ht=64               0.2180    0.641
nprobe=12,efSearch=16,ht=64               0.2181    0.680
nprobe=12,efSearch=20,ht=64               0.2194    0.692
nprobe=12,efSearch=24,ht=64               0.2200    0.704
nprobe=12,efSearch=28,ht=64               0.2209    0.717
nprobe=14,efSearch=32,ht=64               0.2225    0.817
nprobe=16,efSearch=64,ht=64               0.2228    1.001
nprobe=16,efSearch=128,ht=64              0.2230    1.188
nprobe=32,efSearch=64,ht=64               0.2264    1.693
nprobe=32,efSearch=128,ht=64              0.2267    1.887


==> plots_recall/Deep1B_OPQ8,IVF262144_HNSW32,PQ8-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=20                 0.0002    0.045
nprobe=1,efSearch=2,ht=22                 0.0020    0.049
nprobe=1,efSearch=2,ht=24                 0.0061    0.058
nprobe=1,efSearch=4,ht=24                 0.0086    0.067
nprobe=1,efSearch=2,ht=26                 0.0202    0.069
nprobe=1,efSearch=4,ht=26                 0.0265    0.079
nprobe=1,efSearch=2,ht=28                 0.0422    0.085
nprobe=1,efSearch=4,ht=28                 0.0561    0.095
nprobe=1,efSearch=6,ht=28                 0.0616    0.102
nprobe=1,efSearch=2,ht=30                 0.0727    0.105
nprobe=1,efSearch=4,ht=30                 0.1007    0.114
nprobe=1,efSearch=4,ht=64                 0.2905    0.121
nprobe=1,efSearch=6,ht=64                 0.3164    0.130
nprobe=1,efSearch=8,ht=64                 0.3259    0.138
nprobe=1,efSearch=12,ht=64                0.3313    0.152
nprobe=1,efSearch=16,ht=64                0.3339    0.165
nprobe=1,efSearch=20,ht=64                0.3353    0.180
nprobe=2,efSearch=4,ht=64                 0.3846    0.182
nprobe=2,efSearch=6,ht=64                 0.4228    0.190
nprobe=2,efSearch=8,ht=64                 0.4394    0.198
nprobe=2,efSearch=12,ht=64                0.4486    0.214
nprobe=2,efSearch=16,ht=64                0.4526    0.226
nprobe=2,efSearch=20,ht=64                0.4538    0.240
nprobe=3,efSearch=8,ht=64                 0.5013    0.246
nprobe=3,efSearch=12,ht=64                0.5139    0.260
nprobe=3,efSearch=16,ht=64                0.5199    0.274
nprobe=3,efSearch=20,ht=64                0.5215    0.287
nprobe=4,efSearch=8,ht=64                 0.5392    0.294
nprobe=4,efSearch=12,ht=64                0.5529    0.307
nprobe=4,efSearch=16,ht=64                0.5597    0.321
nprobe=4,efSearch=20,ht=64                0.5615    0.334
nprobe=5,efSearch=8,ht=64                 0.5701    0.345
nprobe=5,efSearch=12,ht=64                0.5866    0.353
nprobe=5,efSearch=20,ht=64                0.5960    0.383
nprobe=5,efSearch=24,ht=64                0.5980    0.393
nprobe=6,efSearch=12,ht=64                0.6106    0.399
nprobe=6,efSearch=16,ht=64                0.6187    0.413
nprobe=6,efSearch=20,ht=64                0.6215    0.426
nprobe=6,efSearch=24,ht=64                0.6239    0.439
nprobe=7,efSearch=12,ht=64                0.6284    0.444
nprobe=7,efSearch=16,ht=64                0.6363    0.457
nprobe=7,efSearch=20,ht=64                0.6391    0.471
nprobe=7,efSearch=24,ht=64                0.6416    0.484
nprobe=8,efSearch=12,ht=64                0.6432    0.489
nprobe=8,efSearch=16,ht=64                0.6535    0.503
nprobe=8,efSearch=20,ht=64                0.6563    0.516
nprobe=8,efSearch=24,ht=64                0.6585    0.529
nprobe=8,efSearch=28,ht=64                0.6604    0.542
nprobe=10,efSearch=12,ht=64               0.6648    0.580
nprobe=10,efSearch=16,ht=64               0.6752    0.593
nprobe=10,efSearch=20,ht=64               0.6802    0.605
nprobe=10,efSearch=24,ht=64               0.6827    0.619
nprobe=10,efSearch=28,ht=64               0.6842    0.631
nprobe=10,efSearch=32,ht=64               0.6845    0.644
nprobe=12,efSearch=16,ht=64               0.6931    0.682
nprobe=12,efSearch=20,ht=64               0.6982    0.694
nprobe=12,efSearch=24,ht=64               0.7005    0.708
nprobe=12,efSearch=28,ht=64               0.7021    0.720
nprobe=12,efSearch=32,ht=64               0.7026    0.733
nprobe=14,efSearch=16,ht=64               0.7043    0.771
nprobe=14,efSearch=20,ht=64               0.7102    0.783
nprobe=14,efSearch=24,ht=64               0.7129    0.796
nprobe=14,efSearch=28,ht=64               0.7156    0.808
nprobe=14,efSearch=32,ht=64               0.7161    0.821
nprobe=16,efSearch=24,ht=64               0.7222    0.887
nprobe=16,efSearch=64,ht=64               0.7266    1.006
nprobe=32,efSearch=64,ht=64               0.7630    1.697


==> plots_recall/Deep1B_OVPQ16x4.4,IMI2x12,VPQ_16x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=8192,nprobe=2,is=2              0.1150    0.105
max_codes=2048,nprobe=4,is=3              0.1218    0.118
max_codes=4096,nprobe=4,is=2              0.1270    0.118
max_codes=16384,nprobe=12,is=1            0.1531    0.152
max_codes=32768,nprobe=12,is=1            0.1602    0.162
max_codes=16384,nprobe=24,is=7            0.1618    0.192
max_codes=32768,nprobe=16,is=8            0.1643    0.192
max_codes=65536,nprobe=14,is=5            0.1675    0.193
max_codes=32768,nprobe=20,is=7            0.1683    0.200
max_codes=65536,nprobe=24,is=2            0.1742    0.215
max_codes=65536,nprobe=32,is=5            0.1783    0.242
max_codes=65536,nprobe=32,is=7            0.1786    0.277
max_codes=32768,nprobe=64,is=6            0.1788    0.291
max_codes=65536,nprobe=64,is=2            0.1838    0.306
max_codes=65536,nprobe=64,is=1            0.1841    0.311
max_codes=65536,nprobe=64,is=7            0.1857    0.312
max_codes=65536,nprobe=128,is=1           0.1865    0.373
max_codes=65536,nprobe=128,is=7           0.1884    0.381
max_codes=65536,nprobe=256,is=1           0.1887    0.477
max_codes=65536,nprobe=256,is=7           0.1909    0.488
max_codes=65536,nprobe=512,is=7           0.1915    0.596
max_codes=inf,nprobe=128,is=8             0.1926    0.896
max_codes=inf,nprobe=256,is=6             0.1960    1.381
max_codes=inf,nprobe=256,is=7             0.1965    1.411
max_codes=inf,nprobe=512,is=2             0.1970    2.231
max_codes=inf,nprobe=512,is=4             0.1971    2.333
max_codes=inf,nprobe=512,is=8             0.1981    2.334


==> plots_recall/Deep1B_OVPQ16x4.4,IMI2x12,VPQ_16x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=32768,nprobe=1,is=4             0.2243    0.095
max_codes=inf,nprobe=1,is=5               0.2245    0.097
max_codes=4096,nprobe=2,is=3              0.2700    0.106
max_codes=16384,nprobe=2,is=3             0.2880    0.110
max_codes=4096,nprobe=3,is=1              0.2939    0.110
max_codes=8192,nprobe=3,is=1              0.3109    0.113
max_codes=16384,nprobe=3,is=1             0.3260    0.116
max_codes=32768,nprobe=3,is=2             0.3395    0.121
max_codes=8192,nprobe=6,is=1              0.3539    0.131
max_codes=inf,nprobe=3,is=3               0.3560    0.136
max_codes=32768,nprobe=6,is=1             0.4043    0.140
max_codes=65536,nprobe=6,is=2             0.4207    0.151
max_codes=32768,nprobe=12,is=1            0.4546    0.162
max_codes=32768,nprobe=12,is=4            0.4559    0.171
max_codes=65536,nprobe=10,is=2            0.4651    0.171
max_codes=32768,nprobe=14,is=3            0.4652    0.174
max_codes=32768,nprobe=14,is=4            0.4658    0.187
max_codes=65536,nprobe=16,is=1            0.4998    0.188
max_codes=65536,nprobe=16,is=2            0.5002    0.193
max_codes=65536,nprobe=24,is=2            0.5272    0.214
max_codes=65536,nprobe=28,is=2            0.5362    0.226
max_codes=65536,nprobe=32,is=1            0.5435    0.232
max_codes=65536,nprobe=32,is=2            0.5440    0.234
max_codes=65536,nprobe=32,is=7            0.5444    0.249
max_codes=65536,nprobe=32,is=8            0.5445    0.251
max_codes=65536,nprobe=64,is=2            0.5821    0.291
max_codes=65536,nprobe=64,is=7            0.5822    0.317
max_codes=65536,nprobe=64,is=8            0.5825    0.367
max_codes=inf,nprobe=32,is=1              0.5849    0.387
max_codes=65536,nprobe=128,is=7           0.6038    0.388
max_codes=65536,nprobe=128,is=8           0.6040    0.418
max_codes=65536,nprobe=256,is=3           0.6174    0.464
max_codes=65536,nprobe=512,is=1           0.6223    0.572
max_codes=65536,nprobe=512,is=4           0.6231    0.579
max_codes=inf,nprobe=64,is=1              0.6345    0.581
max_codes=inf,nprobe=64,is=4              0.6352    0.582
max_codes=inf,nprobe=64,is=8              0.6357    0.597
max_codes=inf,nprobe=128,is=1             0.6705    0.878
max_codes=inf,nprobe=128,is=4             0.6710    0.884
max_codes=inf,nprobe=128,is=3             0.6713    0.888
max_codes=inf,nprobe=256,is=6             0.6991    1.384
max_codes=inf,nprobe=256,is=1             0.6992    1.409
max_codes=inf,nprobe=256,is=7             0.6996    1.420
max_codes=inf,nprobe=512,is=4             0.7190    2.241


==> plots_recall/Deep1B_OVPQ32x4.4,IMI2x12,VPQ_32x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=16384,nprobe=1,is=2             0.1410    0.156
max_codes=256,nprobe=2,is=1               0.1455    0.162
max_codes=256,nprobe=2,is=3               0.1480    0.166
max_codes=1024,nprobe=2,is=1              0.1526    0.169
max_codes=512,nprobe=6,is=2               0.1569    0.178
max_codes=4096,nprobe=2,is=3              0.1671    0.180
max_codes=65536,nprobe=2,is=2             0.1866    0.189
max_codes=inf,nprobe=2,is=3               0.1894    0.199
max_codes=16384,nprobe=4,is=1             0.2054    0.200
max_codes=8192,nprobe=12,is=3             0.2161    0.221
max_codes=16384,nprobe=8,is=1             0.2244    0.222
max_codes=32768,nprobe=6,is=1             0.2310    0.231
max_codes=32768,nprobe=8,is=1             0.2397    0.234
max_codes=32768,nprobe=10,is=1            0.2483    0.240
max_codes=65536,nprobe=8,is=1             0.2502    0.253
max_codes=32768,nprobe=12,is=1            0.2535    0.257
max_codes=32768,nprobe=12,is=3            0.2547    0.264
max_codes=32768,nprobe=12,is=4            0.2568    0.269
max_codes=65536,nprobe=16,is=3            0.2782    0.307
max_codes=65536,nprobe=20,is=2            0.2821    0.314
max_codes=65536,nprobe=20,is=4            0.2838    0.326
max_codes=65536,nprobe=24,is=1            0.2841    0.334
max_codes=65536,nprobe=24,is=3            0.2874    0.339
max_codes=65536,nprobe=28,is=3            0.2912    0.345
max_codes=65536,nprobe=32,is=4            0.2944    0.363
max_codes=65536,nprobe=64,is=1            0.2970    0.419
max_codes=65536,nprobe=64,is=2            0.3006    0.422
max_codes=65536,nprobe=128,is=1           0.3025    0.483
max_codes=65536,nprobe=128,is=2           0.3055    0.484
max_codes=65536,nprobe=128,is=3           0.3059    0.495
max_codes=65536,nprobe=256,is=2           0.3077    0.581
max_codes=65536,nprobe=256,is=3           0.3078    0.581
max_codes=65536,nprobe=256,is=4           0.3083    0.587
max_codes=inf,nprobe=28,is=2              0.3095    0.596
max_codes=inf,nprobe=28,is=7              0.3103    0.626
max_codes=inf,nprobe=32,is=3              0.3158    0.643
max_codes=inf,nprobe=64,is=2              0.3277    0.941
max_codes=inf,nprobe=64,is=3              0.3283    0.950
max_codes=inf,nprobe=64,is=4              0.3292    0.984
max_codes=inf,nprobe=128,is=2             0.3378    1.445
max_codes=inf,nprobe=128,is=4             0.3404    1.457
max_codes=inf,nprobe=256,is=1             0.3446    2.276
max_codes=inf,nprobe=256,is=6             0.3459    2.338


==> plots_recall/Deep1B_OVPQ32x4.4,IMI2x12,VPQ_32x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.2613    0.171
max_codes=256,nprobe=2,is=1               0.2721    0.173
max_codes=512,nprobe=2,is=1               0.2765    0.178
max_codes=512,nprobe=2,is=2               0.2784    0.187
max_codes=512,nprobe=3,is=2               0.2829    0.188
max_codes=512,nprobe=6,is=2               0.2876    0.199
max_codes=512,nprobe=8,is=3               0.2886    0.201
max_codes=4096,nprobe=2,is=3              0.3109    0.207
max_codes=32768,nprobe=3,is=2             0.3980    0.215
max_codes=65536,nprobe=3,is=1             0.4142    0.223
max_codes=16384,nprobe=6,is=1             0.4239    0.232
max_codes=16384,nprobe=8,is=1             0.4383    0.233
max_codes=16384,nprobe=12,is=1            0.4576    0.241
max_codes=16384,nprobe=16,is=1            0.4664    0.251
max_codes=65536,nprobe=6,is=1             0.4959    0.252
max_codes=32768,nprobe=12,is=4            0.5132    0.288
max_codes=32768,nprobe=20,is=2            0.5365    0.294
max_codes=32768,nprobe=28,is=1            0.5479    0.320
max_codes=65536,nprobe=16,is=2            0.5848    0.320
max_codes=65536,nprobe=16,is=3            0.5849    0.329
max_codes=65536,nprobe=20,is=1            0.5971    0.343
max_codes=65536,nprobe=24,is=1            0.6093    0.345
max_codes=65536,nprobe=28,is=1            0.6176    0.349
max_codes=65536,nprobe=28,is=2            0.6198    0.355
max_codes=65536,nprobe=32,is=1            0.6254    0.359
max_codes=65536,nprobe=32,is=2            0.6276    0.366
max_codes=65536,nprobe=32,is=5            0.6278    0.400
max_codes=65536,nprobe=32,is=7            0.6279    0.437
max_codes=65536,nprobe=64,is=5            0.6556    0.448
max_codes=65536,nprobe=128,is=1           0.6705    0.492
max_codes=65536,nprobe=128,is=3           0.6729    0.504
max_codes=inf,nprobe=20,is=6              0.6744    0.536
max_codes=inf,nprobe=24,is=4              0.6946    0.555
max_codes=inf,nprobe=24,is=5              0.6951    0.579
max_codes=inf,nprobe=28,is=2              0.7092    0.595
max_codes=inf,nprobe=28,is=6              0.7096    0.631
max_codes=inf,nprobe=28,is=3              0.7099    0.639
max_codes=inf,nprobe=32,is=1              0.7215    0.640
max_codes=inf,nprobe=32,is=3              0.7236    0.680
max_codes=inf,nprobe=64,is=2              0.7828    0.958
max_codes=inf,nprobe=64,is=3              0.7834    0.969
max_codes=inf,nprobe=64,is=8              0.7835    0.991
max_codes=inf,nprobe=64,is=5              0.7836    1.013
max_codes=inf,nprobe=64,is=7              0.7840    1.024
max_codes=inf,nprobe=128,is=1             0.8312    1.440
max_codes=inf,nprobe=128,is=3             0.8339    1.471
max_codes=inf,nprobe=256,is=1             0.8723    2.312
max_codes=inf,nprobe=256,is=6             0.8743    2.350


==> plots_recall/Deep1B_OVPQ32x4.4,IVF262144_HNSW32,VPQ_32x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1190    0.081
nprobe=1,efSearch=2,is=2                  0.1203    0.086
nprobe=1,efSearch=4,is=1                  0.1667    0.090
nprobe=1,efSearch=4,is=2                  0.1683    0.097
nprobe=1,efSearch=6,is=1                  0.1808    0.099
nprobe=1,efSearch=6,is=2                  0.1829    0.106
nprobe=1,efSearch=8,is=1                  0.1891    0.107
nprobe=2,efSearch=4,is=1                  0.2105    0.108
nprobe=2,efSearch=4,is=2                  0.2119    0.115
nprobe=2,efSearch=6,is=1                  0.2328    0.117
nprobe=2,efSearch=6,is=2                  0.2341    0.125
nprobe=2,efSearch=8,is=1                  0.2432    0.126
nprobe=3,efSearch=6,is=1                  0.2551    0.132
nprobe=3,efSearch=6,is=2                  0.2567    0.139
nprobe=3,efSearch=8,is=1                  0.2655    0.141
nprobe=4,efSearch=6,is=1                  0.2697    0.147
nprobe=4,efSearch=6,is=2                  0.2703    0.153
nprobe=3,efSearch=12,is=1                 0.2743    0.157
nprobe=4,efSearch=8,is=1                  0.2805    0.157
nprobe=4,efSearch=8,is=2                  0.2808    0.162
nprobe=4,efSearch=8,is=3                  0.2817    0.167
nprobe=5,efSearch=8,is=1                  0.2894    0.169
nprobe=5,efSearch=8,is=2                  0.2902    0.175
nprobe=5,efSearch=8,is=3                  0.2926    0.181
nprobe=6,efSearch=8,is=1                  0.2968    0.183
nprobe=5,efSearch=12,is=1                 0.3000    0.185
nprobe=7,efSearch=8,is=1                  0.3023    0.196
nprobe=6,efSearch=12,is=1                 0.3080    0.199
nprobe=6,efSearch=12,is=2                 0.3089    0.205
nprobe=7,efSearch=12,is=1                 0.3133    0.212
nprobe=7,efSearch=12,is=2                 0.3152    0.218
nprobe=7,efSearch=12,is=3                 0.3161    0.224
nprobe=8,efSearch=12,is=1                 0.3183    0.225
nprobe=8,efSearch=12,is=2                 0.3203    0.231
nprobe=8,efSearch=12,is=3                 0.3225    0.236
nprobe=8,efSearch=16,is=1                 0.3231    0.240
nprobe=8,efSearch=16,is=2                 0.3235    0.246
nprobe=10,efSearch=12,is=1                0.3270    0.252
nprobe=10,efSearch=12,is=3                0.3297    0.263
nprobe=10,efSearch=16,is=1                0.3315    0.267
nprobe=12,efSearch=12,is=1                0.3329    0.276
nprobe=10,efSearch=16,is=3                0.3343    0.278
nprobe=12,efSearch=12,is=3                0.3356    0.289
nprobe=12,efSearch=16,is=1                0.3376    0.293
nprobe=12,efSearch=16,is=2                0.3379    0.299
nprobe=12,efSearch=16,is=3                0.3404    0.304
nprobe=12,efSearch=20,is=1                0.3406    0.308
nprobe=12,efSearch=16,is=4                0.3411    0.310
nprobe=12,efSearch=16,is=5                0.3421    0.316
nprobe=12,efSearch=20,is=3                0.3433    0.319
nprobe=12,efSearch=20,is=4                0.3440    0.325
nprobe=12,efSearch=20,is=5                0.3452    0.331
nprobe=14,efSearch=16,is=5                0.3454    0.340
nprobe=12,efSearch=20,is=7                0.3463    0.342
nprobe=14,efSearch=20,is=3                0.3467    0.346
nprobe=14,efSearch=20,is=5                0.3482    0.358
nprobe=14,efSearch=24,is=3                0.3488    0.360
nprobe=14,efSearch=24,is=5                0.3501    0.369
nprobe=16,efSearch=20,is=5                0.3511    0.384
nprobe=16,efSearch=24,is=3                0.3515    0.388
nprobe=16,efSearch=20,is=7                0.3520    0.391
nprobe=16,efSearch=24,is=5                0.3536    0.396
nprobe=16,efSearch=28,is=7                0.3553    0.421
nprobe=32,efSearch=16,is=1                0.3580    0.551
nprobe=32,efSearch=16,is=3                0.3591    0.563
nprobe=32,efSearch=16,is=4                0.3593    0.568
nprobe=32,efSearch=16,is=5                0.3609    0.575
nprobe=32,efSearch=16,is=7                0.3632    0.584
nprobe=32,efSearch=20,is=7                0.3641    0.598
nprobe=32,efSearch=32,is=5                0.3655    0.620
nprobe=32,efSearch=64,is=8                0.3656    0.744
nprobe=32,efSearch=128,is=5               0.3663    0.940


==> plots_recall/Deep1B_OVPQ32x4.4,IVF262144_HNSW32,VPQ_32x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.2127    0.080
nprobe=1,efSearch=2,is=2                  0.2134    0.086
nprobe=1,efSearch=4,is=1                  0.2999    0.090
nprobe=1,efSearch=4,is=2                  0.3008    0.096
nprobe=1,efSearch=6,is=1                  0.3264    0.100
nprobe=1,efSearch=6,is=2                  0.3274    0.106
nprobe=1,efSearch=8,is=1                  0.3367    0.108
nprobe=2,efSearch=4,is=1                  0.4038    0.109
nprobe=2,efSearch=4,is=2                  0.4053    0.114
nprobe=2,efSearch=6,is=1                  0.4450    0.118
nprobe=3,efSearch=4,is=1                  0.4597    0.123
nprobe=2,efSearch=8,is=1                  0.4620    0.126
nprobe=3,efSearch=6,is=1                  0.5106    0.132
nprobe=3,efSearch=6,is=2                  0.5122    0.139
nprobe=3,efSearch=8,is=1                  0.5289    0.141
nprobe=4,efSearch=6,is=1                  0.5544    0.147
nprobe=4,efSearch=6,is=2                  0.5563    0.154
nprobe=4,efSearch=8,is=1                  0.5747    0.155
nprobe=5,efSearch=6,is=1                  0.5879    0.160
nprobe=5,efSearch=6,is=2                  0.5898    0.166
nprobe=5,efSearch=8,is=1                  0.6112    0.169
nprobe=6,efSearch=6,is=1                  0.6129    0.174
nprobe=5,efSearch=8,is=2                  0.6130    0.176
nprobe=6,efSearch=6,is=2                  0.6146    0.180
nprobe=6,efSearch=8,is=1                  0.6386    0.182
nprobe=6,efSearch=8,is=2                  0.6403    0.189
nprobe=7,efSearch=6,is=1                  0.6481    0.192
nprobe=7,efSearch=8,is=1                  0.6598    0.197
nprobe=6,efSearch=12,is=1                 0.6600    0.199
nprobe=7,efSearch=8,is=2                  0.6611    0.201
nprobe=6,efSearch=12,is=2                 0.6617    0.205
nprobe=8,efSearch=6,is=1                  0.6755    0.207
nprobe=8,efSearch=8,is=1                  0.6788    0.209
nprobe=7,efSearch=12,is=1                 0.6825    0.211
nprobe=7,efSearch=12,is=2                 0.6838    0.219
nprobe=8,efSearch=12,is=1                 0.7038    0.225
nprobe=8,efSearch=12,is=2                 0.7050    0.232
nprobe=10,efSearch=6,is=1                 0.7121    0.236
nprobe=8,efSearch=16,is=1                 0.7133    0.241
nprobe=10,efSearch=8,is=1                 0.7225    0.242
nprobe=10,efSearch=8,is=2                 0.7238    0.247
nprobe=10,efSearch=12,is=1                0.7351    0.252
nprobe=10,efSearch=12,is=2                0.7364    0.258
nprobe=10,efSearch=16,is=1                0.7464    0.266
nprobe=12,efSearch=8,is=1                 0.7466    0.271
nprobe=10,efSearch=16,is=2                0.7478    0.275
nprobe=12,efSearch=8,is=2                 0.7485    0.275
nprobe=12,efSearch=12,is=1                0.7561    0.277
nprobe=12,efSearch=12,is=2                0.7580    0.282
nprobe=12,efSearch=16,is=1                0.7685    0.292
nprobe=12,efSearch=16,is=2                0.7705    0.298
nprobe=14,efSearch=12,is=1                0.7790    0.306
nprobe=14,efSearch=12,is=2                0.7808    0.313
nprobe=14,efSearch=16,is=1                0.7861    0.320
nprobe=14,efSearch=16,is=2                0.7879    0.323
nprobe=14,efSearch=20,is=1                0.7919    0.332
nprobe=16,efSearch=12,is=1                0.7939    0.334
nprobe=16,efSearch=12,is=2                0.7957    0.341
nprobe=16,efSearch=16,is=1                0.7985    0.343
nprobe=16,efSearch=16,is=2                0.8004    0.348
nprobe=16,efSearch=20,is=1                0.8059    0.358
nprobe=16,efSearch=20,is=2                0.8078    0.363
nprobe=16,efSearch=24,is=1                0.8103    0.372
nprobe=16,efSearch=24,is=2                0.8123    0.378
nprobe=16,efSearch=28,is=2                0.8143    0.392
nprobe=16,efSearch=32,is=2                0.8150    0.408
nprobe=16,efSearch=64,is=2                0.8165    0.513
nprobe=32,efSearch=8,is=1                 0.8225    0.525
nprobe=32,efSearch=8,is=2                 0.8248    0.532
nprobe=32,efSearch=12,is=1                0.8458    0.538
nprobe=32,efSearch=12,is=2                0.8482    0.544
nprobe=32,efSearch=16,is=1                0.8594    0.551
nprobe=32,efSearch=16,is=2                0.8618    0.558
nprobe=32,efSearch=20,is=1                0.8655    0.565
nprobe=32,efSearch=20,is=2                0.8676    0.571
nprobe=32,efSearch=24,is=1                0.8699    0.577
nprobe=32,efSearch=24,is=2                0.8720    0.586
nprobe=32,efSearch=28,is=2                0.8735    0.594
nprobe=32,efSearch=32,is=2                0.8744    0.604
nprobe=32,efSearch=64,is=1                0.8767    0.704
nprobe=32,efSearch=64,is=2                0.8790    0.710
nprobe=32,efSearch=128,is=2               0.8791    0.919
nprobe=32,efSearch=128,is=5               0.8792    0.934


==> plots_recall/SIFT1000M_IMI2x12,PQ16-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=1024,nprobe=1,ht=12             0.0011    0.083
max_codes=inf,nprobe=1,ht=14              0.0021    0.084
max_codes=256,nprobe=1,ht=18              0.0035    0.084
max_codes=inf,nprobe=1,ht=20              0.0047    0.084
max_codes=inf,nprobe=1,ht=22              0.0065    0.084
max_codes=inf,nprobe=1,ht=24              0.0096    0.084
max_codes=inf,nprobe=1,ht=26              0.0121    0.085
max_codes=32768,nprobe=1,ht=28            0.0162    0.086
max_codes=256,nprobe=1,ht=30              0.0208    0.088
max_codes=2048,nprobe=1,ht=32             0.0271    0.089
max_codes=32768,nprobe=1,ht=34            0.0351    0.091
max_codes=512,nprobe=1,ht=36              0.0426    0.094
max_codes=inf,nprobe=1,ht=38              0.0503    0.098
max_codes=2048,nprobe=2,ht=36             0.0521    0.101
max_codes=4096,nprobe=2,ht=36             0.0551    0.102
max_codes=2048,nprobe=1,ht=40             0.0563    0.103
max_codes=8192,nprobe=2,ht=36             0.0568    0.104
max_codes=1024,nprobe=2,ht=38             0.0592    0.105
max_codes=2048,nprobe=2,ht=38             0.0628    0.106
max_codes=4096,nprobe=2,ht=38             0.0661    0.107
max_codes=8192,nprobe=2,ht=38             0.0682    0.108
max_codes=16384,nprobe=2,ht=38            0.0692    0.110
max_codes=2048,nprobe=2,ht=40             0.0725    0.110
max_codes=4096,nprobe=2,ht=40             0.0765    0.111
max_codes=8192,nprobe=2,ht=40             0.0789    0.113
max_codes=16384,nprobe=2,ht=40            0.0800    0.115
max_codes=2048,nprobe=2,ht=42             0.0832    0.116
max_codes=4096,nprobe=2,ht=42             0.0877    0.117
max_codes=8192,nprobe=2,ht=42             0.0902    0.119
max_codes=1024,nprobe=2,ht=44             0.0924    0.120
max_codes=2048,nprobe=2,ht=44             0.0976    0.122
max_codes=4096,nprobe=2,ht=44             0.1022    0.124
max_codes=8192,nprobe=2,ht=44             0.1046    0.126
max_codes=2048,nprobe=2,ht=46             0.1089    0.128
max_codes=2048,nprobe=3,ht=44             0.1096    0.130
max_codes=4096,nprobe=2,ht=46             0.1137    0.130
max_codes=4096,nprobe=3,ht=44             0.1161    0.133
max_codes=2048,nprobe=4,ht=44             0.1186    0.135
max_codes=8192,nprobe=3,ht=44             0.1200    0.136
max_codes=2048,nprobe=3,ht=46             0.1226    0.137
max_codes=4096,nprobe=4,ht=44             0.1283    0.139
max_codes=4096,nprobe=3,ht=46             0.1295    0.140
max_codes=2048,nprobe=4,ht=46             0.1338    0.142
max_codes=4096,nprobe=4,ht=46             0.1443    0.146
max_codes=2048,nprobe=6,ht=46             0.1459    0.149
max_codes=8192,nprobe=4,ht=46             0.1488    0.151
max_codes=4096,nprobe=4,ht=48             0.1535    0.154
max_codes=4096,nprobe=6,ht=46             0.1598    0.155
max_codes=4096,nprobe=8,ht=46             0.1692    0.163
max_codes=4096,nprobe=6,ht=48             0.1699    0.164
max_codes=4096,nprobe=10,ht=46            0.1758    0.168
max_codes=4096,nprobe=12,ht=46            0.1801    0.172
max_codes=4096,nprobe=8,ht=48             0.1803    0.172
max_codes=4096,nprobe=14,ht=46            0.1819    0.175
max_codes=4096,nprobe=10,ht=48            0.1873    0.177
max_codes=8192,nprobe=10,ht=46            0.1886    0.179
max_codes=4096,nprobe=12,ht=48            0.1914    0.181
max_codes=8192,nprobe=12,ht=46            0.1947    0.185
max_codes=4096,nprobe=10,ht=50            0.1968    0.187
max_codes=8192,nprobe=10,ht=48            0.2003    0.190
max_codes=4096,nprobe=12,ht=50            0.2009    0.192
max_codes=4096,nprobe=14,ht=50            0.2034    0.195
max_codes=8192,nprobe=12,ht=48            0.2061    0.196
max_codes=8192,nprobe=14,ht=48            0.2105    0.201
max_codes=8192,nprobe=10,ht=50            0.2106    0.202
max_codes=8192,nprobe=16,ht=48            0.2137    0.208
max_codes=8192,nprobe=12,ht=50            0.2166    0.208
max_codes=8192,nprobe=14,ht=50            0.2211    0.214
max_codes=8192,nprobe=16,ht=50            0.2246    0.221
max_codes=8192,nprobe=24,ht=48            0.2248    0.227
max_codes=8192,nprobe=14,ht=52            0.2266    0.228
max_codes=8192,nprobe=20,ht=50            0.2318    0.233
max_codes=8192,nprobe=24,ht=50            0.2359    0.241
max_codes=8192,nprobe=20,ht=52            0.2373    0.247
max_codes=8192,nprobe=28,ht=50            0.2386    0.249
max_codes=8192,nprobe=24,ht=52            0.2417    0.256
max_codes=16384,nprobe=20,ht=50           0.2428    0.262
max_codes=8192,nprobe=28,ht=52            0.2442    0.264
max_codes=8192,nprobe=32,ht=52            0.2464    0.271
max_codes=16384,nprobe=24,ht=50           0.2478    0.275
max_codes=16384,nprobe=20,ht=52           0.2487    0.281
max_codes=16384,nprobe=28,ht=50           0.2516    0.287
max_codes=16384,nprobe=24,ht=52           0.2542    0.296
max_codes=16384,nprobe=32,ht=50           0.2553    0.298
max_codes=16384,nprobe=28,ht=52           0.2578    0.308
max_codes=16384,nprobe=32,ht=52           0.2616    0.320
max_codes=16384,nprobe=32,ht=54           0.2651    0.344
max_codes=16384,nprobe=64,ht=50           0.2697    0.363
max_codes=16384,nprobe=64,ht=52           0.2762    0.386
max_codes=16384,nprobe=64,ht=54           0.2796    0.414
max_codes=32768,nprobe=64,ht=50           0.2827    0.439
max_codes=32768,nprobe=64,ht=52           0.2890    0.473
max_codes=32768,nprobe=64,ht=54           0.2924    0.512
max_codes=32768,nprobe=64,ht=56           0.2941    0.557
max_codes=65536,nprobe=64,ht=52           0.2946    0.571
max_codes=32768,nprobe=128,ht=52          0.2964    0.596
max_codes=65536,nprobe=64,ht=54           0.2979    0.625
max_codes=32768,nprobe=128,ht=54          0.2991    0.640
max_codes=65536,nprobe=64,ht=56           0.2996    0.687
max_codes=32768,nprobe=128,ht=56          0.3009    0.693
max_codes=32768,nprobe=256,ht=54          0.3025    0.754
max_codes=65536,nprobe=128,ht=52          0.3034    0.759
max_codes=32768,nprobe=256,ht=56          0.3046    0.811
max_codes=65536,nprobe=128,ht=54          0.3061    0.826
max_codes=65536,nprobe=128,ht=56          0.3079    0.911
max_codes=65536,nprobe=128,ht=58          0.3091    0.997
max_codes=65536,nprobe=256,ht=54          0.3111    1.075
max_codes=65536,nprobe=256,ht=56          0.3131    1.171
max_codes=65536,nprobe=256,ht=58          0.3141    1.288
max_codes=65536,nprobe=256,ht=60          0.3143    1.401
max_codes=65536,nprobe=512,ht=56          0.3152    1.406
max_codes=65536,nprobe=512,ht=58          0.3160    1.530
max_codes=65536,nprobe=512,ht=60          0.3165    1.662


==> plots_recall/SIFT1000M_IMI2x12,PQ16-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,ht=2               0.0004    0.083
max_codes=256,nprobe=1,ht=10              0.0010    0.083
max_codes=1024,nprobe=1,ht=12             0.0017    0.084
max_codes=512,nprobe=1,ht=14              0.0032    0.084
max_codes=256,nprobe=1,ht=18              0.0065    0.084
max_codes=inf,nprobe=1,ht=20              0.0088    0.084
max_codes=32768,nprobe=1,ht=22            0.0121    0.084
max_codes=256,nprobe=1,ht=24              0.0166    0.085
max_codes=32768,nprobe=1,ht=26            0.0214    0.085
max_codes=256,nprobe=1,ht=28              0.0291    0.086
max_codes=8192,nprobe=1,ht=30             0.0368    0.087
max_codes=256,nprobe=1,ht=32              0.0464    0.089
max_codes=inf,nprobe=1,ht=34              0.0588    0.091
max_codes=1024,nprobe=1,ht=36             0.0702    0.094
max_codes=256,nprobe=1,ht=38              0.0824    0.098
max_codes=2048,nprobe=2,ht=36             0.0837    0.101
max_codes=4096,nprobe=2,ht=36             0.0885    0.103
max_codes=256,nprobe=1,ht=40              0.0943    0.103
max_codes=1024,nprobe=2,ht=38             0.0947    0.104
max_codes=16384,nprobe=2,ht=36            0.0956    0.105
max_codes=2048,nprobe=2,ht=38             0.1009    0.106
max_codes=4096,nprobe=2,ht=38             0.1068    0.107
max_codes=8192,nprobe=2,ht=38             0.1116    0.108
max_codes=16384,nprobe=2,ht=38            0.1154    0.110
max_codes=2048,nprobe=2,ht=40             0.1189    0.110
max_codes=4096,nprobe=2,ht=40             0.1261    0.111
max_codes=8192,nprobe=2,ht=40             0.1316    0.113
max_codes=16384,nprobe=2,ht=40            0.1357    0.115
max_codes=2048,nprobe=2,ht=42             0.1387    0.116
max_codes=4096,nprobe=2,ht=42             0.1472    0.117
max_codes=8192,nprobe=2,ht=42             0.1533    0.119
max_codes=2048,nprobe=2,ht=44             0.1620    0.122
max_codes=4096,nprobe=2,ht=44             0.1713    0.123
max_codes=8192,nprobe=2,ht=44             0.1777    0.126
max_codes=2048,nprobe=2,ht=46             0.1798    0.129
max_codes=16384,nprobe=2,ht=44            0.1826    0.129
max_codes=4096,nprobe=2,ht=46             0.1900    0.130
max_codes=8192,nprobe=2,ht=46             0.1967    0.133
max_codes=8192,nprobe=3,ht=44             0.2061    0.137
max_codes=4096,nprobe=4,ht=44             0.2131    0.138
max_codes=4096,nprobe=3,ht=46             0.2171    0.140
max_codes=2048,nprobe=4,ht=46             0.2187    0.142
max_codes=8192,nprobe=4,ht=44             0.2290    0.143
max_codes=8192,nprobe=3,ht=46             0.2298    0.144
max_codes=4096,nprobe=4,ht=46             0.2403    0.146
max_codes=16384,nprobe=4,ht=44            0.2414    0.150
max_codes=8192,nprobe=4,ht=46             0.2573    0.151
max_codes=8192,nprobe=6,ht=44             0.2576    0.154
max_codes=4096,nprobe=4,ht=48             0.2609    0.154
max_codes=4096,nprobe=6,ht=46             0.2665    0.155
max_codes=16384,nprobe=4,ht=46            0.2698    0.159
max_codes=8192,nprobe=4,ht=48             0.2795    0.160
max_codes=4096,nprobe=8,ht=46             0.2829    0.162
max_codes=8192,nprobe=6,ht=46             0.2916    0.163
max_codes=4096,nprobe=10,ht=46            0.2946    0.168
max_codes=8192,nprobe=4,ht=50             0.2992    0.170
max_codes=4096,nprobe=8,ht=48             0.3102    0.171
max_codes=8192,nprobe=8,ht=46             0.3147    0.172
max_codes=8192,nprobe=6,ht=48             0.3183    0.173
max_codes=4096,nprobe=10,ht=48            0.3234    0.177
max_codes=8192,nprobe=10,ht=46            0.3316    0.178
max_codes=4096,nprobe=8,ht=50             0.3340    0.181
max_codes=8192,nprobe=8,ht=48             0.3444    0.182
max_codes=4096,nprobe=10,ht=50            0.3490    0.187
max_codes=8192,nprobe=14,ht=46            0.3507    0.189
max_codes=8192,nprobe=10,ht=48            0.3635    0.190
max_codes=8192,nprobe=8,ht=50             0.3700    0.194
max_codes=8192,nprobe=12,ht=48            0.3761    0.196
max_codes=8192,nprobe=14,ht=48            0.3861    0.201
max_codes=8192,nprobe=10,ht=50            0.3915    0.202
max_codes=16384,nprobe=10,ht=48           0.3918    0.205
max_codes=8192,nprobe=16,ht=48            0.3943    0.207
max_codes=8192,nprobe=12,ht=50            0.4057    0.208
max_codes=8192,nprobe=14,ht=50            0.4175    0.213
max_codes=16384,nprobe=10,ht=50           0.4207    0.220
max_codes=8192,nprobe=16,ht=50            0.4269    0.221
max_codes=8192,nprobe=14,ht=52            0.4383    0.228
max_codes=16384,nprobe=12,ht=50           0.4388    0.229
max_codes=8192,nprobe=20,ht=50            0.4434    0.232
max_codes=8192,nprobe=16,ht=52            0.4483    0.234
max_codes=16384,nprobe=14,ht=50           0.4544    0.237
max_codes=8192,nprobe=24,ht=50            0.4548    0.240
max_codes=16384,nprobe=16,ht=50           0.4666    0.246
max_codes=8192,nprobe=24,ht=52            0.4793    0.255
max_codes=8192,nprobe=20,ht=54            0.4817    0.261
max_codes=16384,nprobe=20,ht=50           0.4880    0.262
max_codes=16384,nprobe=16,ht=52           0.4890    0.264
max_codes=8192,nprobe=32,ht=52            0.4952    0.271
max_codes=8192,nprobe=24,ht=54            0.4954    0.272
max_codes=16384,nprobe=24,ht=50           0.5047    0.274
max_codes=16384,nprobe=20,ht=52           0.5122    0.281
max_codes=16384,nprobe=28,ht=50           0.5172    0.286
max_codes=16384,nprobe=24,ht=52           0.5307    0.295
max_codes=16384,nprobe=28,ht=52           0.5445    0.306
max_codes=16384,nprobe=24,ht=54           0.5472    0.316
max_codes=16384,nprobe=32,ht=52           0.5571    0.320
max_codes=16384,nprobe=28,ht=54           0.5618    0.331
max_codes=32768,nprobe=24,ht=52           0.5635    0.338
max_codes=16384,nprobe=32,ht=54           0.5751    0.344
max_codes=32768,nprobe=28,ht=52           0.5809    0.355
max_codes=16384,nprobe=32,ht=56           0.5848    0.369
max_codes=32768,nprobe=32,ht=52           0.5979    0.371
max_codes=16384,nprobe=64,ht=52           0.6003    0.386
max_codes=32768,nprobe=32,ht=54           0.6166    0.405
max_codes=16384,nprobe=64,ht=54           0.6215    0.413
max_codes=32768,nprobe=64,ht=50           0.6296    0.437
max_codes=16384,nprobe=64,ht=56           0.6321    0.441
max_codes=32768,nprobe=64,ht=52           0.6636    0.471
max_codes=32768,nprobe=64,ht=54           0.6861    0.510
max_codes=32768,nprobe=64,ht=56           0.6973    0.557
max_codes=32768,nprobe=128,ht=52          0.7043    0.595
max_codes=32768,nprobe=64,ht=58           0.7052    0.605
max_codes=65536,nprobe=64,ht=54           0.7161    0.622
max_codes=32768,nprobe=128,ht=54          0.7287    0.637
max_codes=32768,nprobe=128,ht=56          0.7413    0.692
max_codes=32768,nprobe=128,ht=58          0.7498    0.754
max_codes=32768,nprobe=256,ht=56          0.7579    0.807
max_codes=65536,nprobe=128,ht=54          0.7745    0.827
max_codes=65536,nprobe=128,ht=56          0.7875    0.908
max_codes=65536,nprobe=128,ht=58          0.7963    0.998
max_codes=65536,nprobe=256,ht=54          0.8103    1.071
max_codes=65536,nprobe=256,ht=56          0.8242    1.166
max_codes=65536,nprobe=256,ht=58          0.8338    1.285
max_codes=65536,nprobe=256,ht=60          0.8390    1.400
max_codes=65536,nprobe=512,ht=56          0.8404    1.403
max_codes=65536,nprobe=256,ht=128         0.8413    1.474
max_codes=65536,nprobe=512,ht=58          0.8503    1.526
max_codes=65536,nprobe=512,ht=60          0.8554    1.662
max_codes=65536,nprobe=512,ht=128         0.8580    1.721


==> plots_recall/SIFT1000M_IMI2x12,PQ16np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=8192,nprobe=1,ht=0              0.1053    0.197
max_codes=1024,nprobe=2,ht=0              0.1339    0.199
max_codes=1024,nprobe=4,ht=0              0.1545    0.217
max_codes=2048,nprobe=3,ht=0              0.1599    0.218
max_codes=1024,nprobe=6,ht=0              0.1611    0.222
max_codes=4096,nprobe=3,ht=0              0.1650    0.227
max_codes=2048,nprobe=4,ht=0              0.1714    0.227
max_codes=2048,nprobe=6,ht=0              0.1838    0.237
max_codes=2048,nprobe=8,ht=0              0.1898    0.244
max_codes=2048,nprobe=10,ht=0             0.1945    0.249
max_codes=2048,nprobe=14,ht=0             0.1966    0.255
max_codes=2048,nprobe=20,ht=0             0.1994    0.260
max_codes=4096,nprobe=8,ht=0              0.2066    0.263
max_codes=4096,nprobe=10,ht=0             0.2141    0.275
max_codes=4096,nprobe=12,ht=0             0.2178    0.281
max_codes=4096,nprobe=14,ht=0             0.2198    0.288
max_codes=4096,nprobe=16,ht=0             0.2228    0.293
max_codes=4096,nprobe=24,ht=0             0.2281    0.299
max_codes=4096,nprobe=28,ht=0             0.2295    0.308
max_codes=8192,nprobe=12,ht=0             0.2305    0.314
max_codes=8192,nprobe=14,ht=0             0.2339    0.326
max_codes=8192,nprobe=16,ht=0             0.2387    0.333
max_codes=8192,nprobe=20,ht=0             0.2445    0.349
max_codes=8192,nprobe=24,ht=0             0.2481    0.362
max_codes=8192,nprobe=28,ht=0             0.2511    0.372
max_codes=8192,nprobe=32,ht=0             0.2530    0.384
max_codes=16384,nprobe=20,ht=0            0.2553    0.412
max_codes=8192,nprobe=64,ht=0             0.2594    0.420
max_codes=16384,nprobe=24,ht=0            0.2604    0.427
max_codes=16384,nprobe=28,ht=0            0.2652    0.447
max_codes=16384,nprobe=32,ht=0            0.2686    0.464
max_codes=32768,nprobe=28,ht=0            0.2744    0.535
max_codes=16384,nprobe=64,ht=0            0.2812    0.549
max_codes=16384,nprobe=128,ht=0           0.2839    0.604
max_codes=16384,nprobe=256,ht=0           0.2845    0.671
max_codes=32768,nprobe=64,ht=0            0.2950    0.718
max_codes=32768,nprobe=128,ht=0           0.3024    0.868
max_codes=32768,nprobe=256,ht=0           0.3058    0.993
max_codes=32768,nprobe=512,ht=0           0.3061    1.102
max_codes=65536,nprobe=128,ht=0           0.3103    1.170
max_codes=65536,nprobe=256,ht=0           0.3168    1.487
max_codes=65536,nprobe=512,ht=0           0.3193    1.753


==> plots_recall/SIFT1000M_IMI2x12,PQ16np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=1024,nprobe=2,ht=0              0.2225    0.174
max_codes=1024,nprobe=4,ht=0              0.2605    0.190
max_codes=2048,nprobe=3,ht=0              0.2708    0.191
max_codes=1024,nprobe=6,ht=0              0.2746    0.197
max_codes=2048,nprobe=4,ht=0              0.2938    0.199
max_codes=2048,nprobe=6,ht=0              0.3207    0.211
max_codes=2048,nprobe=8,ht=0              0.3342    0.218
max_codes=2048,nprobe=10,ht=0             0.3437    0.222
max_codes=2048,nprobe=12,ht=0             0.3490    0.225
max_codes=2048,nprobe=14,ht=0             0.3524    0.228
max_codes=2048,nprobe=20,ht=0             0.3583    0.234
max_codes=2048,nprobe=24,ht=0             0.3611    0.238
max_codes=2048,nprobe=28,ht=0             0.3620    0.241
max_codes=2048,nprobe=32,ht=0             0.3621    0.244
max_codes=8192,nprobe=6,ht=0              0.3828    0.247
max_codes=8192,nprobe=8,ht=0              0.4166    0.264
max_codes=4096,nprobe=16,ht=0             0.4271    0.264
max_codes=4096,nprobe=20,ht=0             0.4370    0.272
max_codes=8192,nprobe=10,ht=0             0.4392    0.277
max_codes=4096,nprobe=24,ht=0             0.4434    0.279
max_codes=4096,nprobe=28,ht=0             0.4472    0.283
max_codes=8192,nprobe=12,ht=0             0.4566    0.288
max_codes=8192,nprobe=14,ht=0             0.4703    0.298
max_codes=8192,nprobe=16,ht=0             0.4834    0.307
max_codes=8192,nprobe=20,ht=0             0.5027    0.322
max_codes=8192,nprobe=24,ht=0             0.5163    0.334
max_codes=8192,nprobe=28,ht=0             0.5256    0.344
max_codes=8192,nprobe=32,ht=0             0.5330    0.353
max_codes=16384,nprobe=20,ht=0            0.5528    0.382
max_codes=8192,nprobe=64,ht=0             0.5543    0.393
max_codes=16384,nprobe=24,ht=0            0.5724    0.402
max_codes=16384,nprobe=28,ht=0            0.5878    0.421
max_codes=16384,nprobe=32,ht=0            0.5998    0.439
max_codes=32768,nprobe=24,ht=0            0.6050    0.481
max_codes=32768,nprobe=28,ht=0            0.6242    0.508
max_codes=16384,nprobe=64,ht=0            0.6490    0.530
max_codes=16384,nprobe=128,ht=0           0.6665    0.591
max_codes=16384,nprobe=256,ht=0           0.6713    0.645
max_codes=32768,nprobe=64,ht=0            0.7097    0.683
max_codes=32768,nprobe=128,ht=0           0.7563    0.845
max_codes=32768,nprobe=256,ht=0           0.7758    0.970
max_codes=32768,nprobe=512,ht=0           0.7785    1.069
max_codes=65536,nprobe=128,ht=0           0.8035    1.147
max_codes=65536,nprobe=256,ht=0           0.8452    1.466
max_codes=65536,nprobe=512,ht=0           0.8620    1.722


==> plots_recall/SIFT1000M_IMI2x12,PQ8-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,ht=4               0.0009    0.065
max_codes=4096,nprobe=1,ht=6              0.0023    0.066
max_codes=65536,nprobe=1,ht=8             0.0038    0.066
max_codes=512,nprobe=1,ht=10              0.0062    0.066
max_codes=inf,nprobe=1,ht=12              0.0114    0.068
max_codes=65536,nprobe=1,ht=14            0.0169    0.070
max_codes=inf,nprobe=1,ht=16              0.0240    0.073
max_codes=256,nprobe=2,ht=16              0.0252    0.077
max_codes=512,nprobe=2,ht=16              0.0267    0.078
max_codes=1024,nprobe=2,ht=16             0.0286    0.078
max_codes=16384,nprobe=1,ht=18            0.0326    0.078
max_codes=256,nprobe=2,ht=18              0.0353    0.083
max_codes=512,nprobe=2,ht=18              0.0381    0.083
max_codes=1024,nprobe=2,ht=18             0.0405    0.084
max_codes=2048,nprobe=2,ht=18             0.0424    0.084
max_codes=4096,nprobe=2,ht=18             0.0431    0.085
max_codes=8192,nprobe=2,ht=18             0.0436    0.086
max_codes=16384,nprobe=2,ht=18            0.0441    0.087
max_codes=256,nprobe=2,ht=20              0.0462    0.089
max_codes=512,nprobe=2,ht=20              0.0500    0.089
max_codes=1024,nprobe=2,ht=20             0.0536    0.090
max_codes=2048,nprobe=2,ht=20             0.0561    0.091
max_codes=4096,nprobe=2,ht=20             0.0566    0.092
max_codes=8192,nprobe=2,ht=20             0.0568    0.093
max_codes=16384,nprobe=2,ht=20            0.0574    0.095
max_codes=1024,nprobe=3,ht=20             0.0585    0.097
max_codes=512,nprobe=2,ht=22              0.0591    0.098
max_codes=1024,nprobe=2,ht=22             0.0631    0.098
max_codes=2048,nprobe=2,ht=22             0.0658    0.099
max_codes=4096,nprobe=2,ht=22             0.0668    0.100
max_codes=2048,nprobe=4,ht=20             0.0670    0.102
max_codes=4096,nprobe=4,ht=20             0.0702    0.104
max_codes=1024,nprobe=2,ht=24             0.0722    0.105
max_codes=2048,nprobe=3,ht=22             0.0735    0.107
max_codes=2048,nprobe=2,ht=24             0.0749    0.107
max_codes=4096,nprobe=2,ht=24             0.0764    0.109
max_codes=2048,nprobe=4,ht=22             0.0783    0.111
max_codes=1024,nprobe=3,ht=24             0.0789    0.113
max_codes=4096,nprobe=4,ht=22             0.0820    0.114
max_codes=2048,nprobe=3,ht=24             0.0838    0.115
max_codes=2048,nprobe=6,ht=22             0.0839    0.117
max_codes=4096,nprobe=3,ht=24             0.0859    0.118
max_codes=2048,nprobe=4,ht=24             0.0888    0.120
max_codes=4096,nprobe=4,ht=24             0.0931    0.124
max_codes=2048,nprobe=6,ht=24             0.0953    0.127
max_codes=4096,nprobe=10,ht=22            0.0960    0.131
max_codes=2048,nprobe=8,ht=24             0.0967    0.131
max_codes=4096,nprobe=6,ht=24             0.1007    0.133
max_codes=2048,nprobe=6,ht=26             0.1011    0.137
max_codes=4096,nprobe=8,ht=24             0.1040    0.139
max_codes=4096,nprobe=10,ht=24            0.1082    0.143
max_codes=4096,nprobe=12,ht=24            0.1094    0.147
max_codes=4096,nprobe=14,ht=24            0.1103    0.149
max_codes=8192,nprobe=10,ht=24            0.1127    0.152
max_codes=4096,nprobe=10,ht=26            0.1134    0.156
max_codes=8192,nprobe=12,ht=24            0.1149    0.158
max_codes=4096,nprobe=12,ht=26            0.1150    0.159
max_codes=8192,nprobe=14,ht=24            0.1167    0.162
max_codes=8192,nprobe=16,ht=24            0.1181    0.167
max_codes=8192,nprobe=12,ht=26            0.1207    0.173
max_codes=8192,nprobe=14,ht=26            0.1224    0.180
max_codes=8192,nprobe=16,ht=26            0.1238    0.184
max_codes=8192,nprobe=20,ht=26            0.1246    0.192
max_codes=8192,nprobe=24,ht=26            0.1266    0.199
max_codes=8192,nprobe=28,ht=26            0.1287    0.207
max_codes=8192,nprobe=32,ht=26            0.1294    0.212
max_codes=8192,nprobe=28,ht=28            0.1312    0.226
max_codes=8192,nprobe=32,ht=28            0.1315    0.233
max_codes=16384,nprobe=28,ht=26           0.1324    0.238
max_codes=8192,nprobe=32,ht=64            0.1325    0.246
max_codes=16384,nprobe=32,ht=26           0.1331    0.246
max_codes=8192,nprobe=64,ht=28            0.1334    0.265
max_codes=16384,nprobe=28,ht=28           0.1348    0.266
max_codes=32768,nprobe=28,ht=26           0.1352    0.271
max_codes=16384,nprobe=28,ht=64           0.1354    0.281
max_codes=32768,nprobe=32,ht=26           0.1360    0.283
max_codes=16384,nprobe=64,ht=26           0.1366    0.297
max_codes=32768,nprobe=28,ht=28           0.1379    0.310
max_codes=32768,nprobe=32,ht=28           0.1382    0.323
max_codes=16384,nprobe=64,ht=28           0.1385    0.331
max_codes=32768,nprobe=32,ht=64           0.1388    0.343
max_codes=16384,nprobe=64,ht=64           0.1393    0.349
max_codes=32768,nprobe=64,ht=26           0.1403    0.358
max_codes=32768,nprobe=64,ht=28           0.1427    0.409
max_codes=32768,nprobe=64,ht=64           0.1432    0.434
max_codes=32768,nprobe=64,ht=30           0.1433    0.464
max_codes=32768,nprobe=128,ht=28          0.1449    0.508
max_codes=32768,nprobe=128,ht=64          0.1454    0.538
max_codes=32768,nprobe=128,ht=30          0.1459    0.581
max_codes=32768,nprobe=256,ht=64          0.1460    0.627
max_codes=32768,nprobe=256,ht=30          0.1462    0.678
max_codes=32768,nprobe=512,ht=64          0.1464    0.719
max_codes=65536,nprobe=128,ht=30          0.1468    0.760
max_codes=65536,nprobe=256,ht=28          0.1471    0.842
max_codes=65536,nprobe=256,ht=64          0.1476    0.898
max_codes=65536,nprobe=256,ht=32          0.1477    1.067
max_codes=65536,nprobe=512,ht=64          0.1482    1.075


==> plots_recall/SIFT1000M_IMI2x12,PQ8-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,ht=2               0.0005    0.066
max_codes=256,nprobe=1,ht=4               0.0017    0.066
max_codes=512,nprobe=1,ht=6               0.0047    0.066
max_codes=256,nprobe=1,ht=8               0.0086    0.066
max_codes=256,nprobe=1,ht=10              0.0144    0.067
max_codes=32768,nprobe=1,ht=12            0.0250    0.068
max_codes=256,nprobe=1,ht=14              0.0363    0.070
max_codes=32768,nprobe=1,ht=16            0.0530    0.073
max_codes=256,nprobe=2,ht=16              0.0546    0.078
max_codes=512,nprobe=2,ht=16              0.0563    0.078
max_codes=1024,nprobe=1,ht=18             0.0718    0.078
max_codes=16384,nprobe=2,ht=16            0.0736    0.082
max_codes=256,nprobe=2,ht=18              0.0754    0.083
max_codes=32768,nprobe=2,ht=16            0.0760    0.083
max_codes=512,nprobe=2,ht=18              0.0791    0.083
max_codes=1024,nprobe=2,ht=18             0.0843    0.084
max_codes=256,nprobe=1,ht=20              0.0929    0.084
max_codes=4096,nprobe=2,ht=18             0.0950    0.085
max_codes=8192,nprobe=2,ht=18             0.0995    0.086
max_codes=16384,nprobe=2,ht=18            0.1023    0.087
max_codes=32768,nprobe=2,ht=18            0.1049    0.089
max_codes=1024,nprobe=2,ht=20             0.1128    0.090
max_codes=2048,nprobe=2,ht=20             0.1199    0.091
max_codes=4096,nprobe=2,ht=20             0.1273    0.092
max_codes=8192,nprobe=2,ht=20             0.1324    0.093
max_codes=16384,nprobe=2,ht=20            0.1356    0.096
max_codes=32768,nprobe=2,ht=20            0.1385    0.098
max_codes=1024,nprobe=2,ht=22             0.1388    0.098
max_codes=2048,nprobe=2,ht=22             0.1474    0.099
max_codes=4096,nprobe=2,ht=22             0.1561    0.100
max_codes=8192,nprobe=2,ht=22             0.1618    0.102
max_codes=16384,nprobe=2,ht=22            0.1656    0.105
max_codes=2048,nprobe=2,ht=24             0.1746    0.107
max_codes=4096,nprobe=2,ht=24             0.1842    0.109
max_codes=8192,nprobe=2,ht=24             0.1899    0.111
max_codes=4096,nprobe=4,ht=22             0.1963    0.114
max_codes=2048,nprobe=2,ht=26             0.1971    0.115
max_codes=2048,nprobe=3,ht=24             0.1985    0.116
max_codes=4096,nprobe=2,ht=26             0.2069    0.117
max_codes=8192,nprobe=4,ht=22             0.2110    0.117
max_codes=4096,nprobe=3,ht=24             0.2131    0.118
max_codes=2048,nprobe=4,ht=24             0.2156    0.120
max_codes=4096,nprobe=6,ht=22             0.2161    0.122
max_codes=8192,nprobe=3,ht=24             0.2250    0.122
max_codes=4096,nprobe=4,ht=24             0.2369    0.124
max_codes=4096,nprobe=3,ht=26             0.2404    0.128
max_codes=8192,nprobe=4,ht=24             0.2535    0.128
max_codes=4096,nprobe=6,ht=24             0.2637    0.132
max_codes=4096,nprobe=4,ht=26             0.2680    0.134
max_codes=2048,nprobe=6,ht=26             0.2684    0.137
max_codes=4096,nprobe=8,ht=24             0.2795    0.139
max_codes=8192,nprobe=6,ht=24             0.2872    0.139
max_codes=4096,nprobe=10,ht=24            0.2912    0.143
max_codes=4096,nprobe=6,ht=26             0.3002    0.144
max_codes=8192,nprobe=8,ht=24             0.3093    0.147
max_codes=4096,nprobe=8,ht=26             0.3201    0.150
max_codes=8192,nprobe=6,ht=26             0.3260    0.152
max_codes=8192,nprobe=10,ht=24            0.3263    0.152
max_codes=4096,nprobe=10,ht=26            0.3343    0.155
max_codes=8192,nprobe=12,ht=24            0.3384    0.158
max_codes=4096,nprobe=12,ht=26            0.3437    0.159
max_codes=8192,nprobe=8,ht=26             0.3528    0.161
max_codes=4096,nprobe=16,ht=26            0.3554    0.166
max_codes=8192,nprobe=10,ht=26            0.3726    0.168
max_codes=8192,nprobe=12,ht=26            0.3869    0.173
max_codes=8192,nprobe=14,ht=26            0.3977    0.178
max_codes=8192,nprobe=16,ht=26            0.4065    0.183
max_codes=4096,nprobe=16,ht=64            0.4104    0.190
max_codes=8192,nprobe=12,ht=28            0.4168    0.190
max_codes=8192,nprobe=20,ht=26            0.4218    0.192
max_codes=8192,nprobe=10,ht=64            0.4260    0.194
max_codes=8192,nprobe=14,ht=28            0.4290    0.196
max_codes=16384,nprobe=14,ht=26           0.4296    0.198
max_codes=8192,nprobe=24,ht=26            0.4329    0.200
max_codes=8192,nprobe=12,ht=64            0.4419    0.201
max_codes=8192,nprobe=14,ht=30            0.4457    0.211
max_codes=8192,nprobe=20,ht=28            0.4554    0.211
max_codes=8192,nprobe=16,ht=64            0.4662    0.213
max_codes=8192,nprobe=24,ht=28            0.4682    0.219
max_codes=8192,nprobe=20,ht=64            0.4847    0.223
max_codes=16384,nprobe=28,ht=26           0.4880    0.236
max_codes=8192,nprobe=28,ht=64            0.5072    0.239
max_codes=8192,nprobe=32,ht=64            0.5147    0.245
max_codes=16384,nprobe=20,ht=64           0.5250    0.256
max_codes=16384,nprobe=28,ht=28           0.5252    0.265
max_codes=16384,nprobe=32,ht=28           0.5381    0.275
max_codes=16384,nprobe=28,ht=64           0.5573    0.281
max_codes=16384,nprobe=32,ht=64           0.5701    0.291
max_codes=32768,nprobe=24,ht=64           0.5709    0.309
max_codes=32768,nprobe=32,ht=28           0.5726    0.323
max_codes=16384,nprobe=64,ht=28           0.5811    0.331
max_codes=32768,nprobe=32,ht=64           0.6044    0.342
max_codes=16384,nprobe=64,ht=64           0.6150    0.348
max_codes=65536,nprobe=32,ht=64           0.6204    0.398
max_codes=32768,nprobe=64,ht=28           0.6345    0.409
max_codes=32768,nprobe=64,ht=64           0.6689    0.434
max_codes=32768,nprobe=128,ht=28          0.6709    0.509
max_codes=65536,nprobe=64,ht=64           0.6922    0.527
max_codes=32768,nprobe=128,ht=64          0.7069    0.537
max_codes=32768,nprobe=256,ht=64          0.7206    0.626
max_codes=65536,nprobe=128,ht=64          0.7413    0.698
max_codes=65536,nprobe=256,ht=64          0.7682    0.897
max_codes=65536,nprobe=512,ht=64          0.7785    1.072


==> plots_recall/SIFT1000M_IMI2x12,PQ8np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=8192,nprobe=1,ht=0              0.0675    0.162
max_codes=1024,nprobe=4,ht=0              0.0924    0.165
max_codes=1024,nprobe=6,ht=0              0.0945    0.171
max_codes=2048,nprobe=6,ht=0              0.1026    0.179
max_codes=2048,nprobe=8,ht=0              0.1042    0.184
max_codes=2048,nprobe=10,ht=0             0.1056    0.188
max_codes=2048,nprobe=14,ht=0             0.1058    0.189
max_codes=2048,nprobe=12,ht=0             0.1059    0.190
max_codes=4096,nprobe=8,ht=0              0.1110    0.200
max_codes=4096,nprobe=12,ht=0             0.1149    0.205
max_codes=4096,nprobe=14,ht=0             0.1163    0.209
max_codes=4096,nprobe=16,ht=0             0.1174    0.213
max_codes=4096,nprobe=20,ht=0             0.1191    0.219
max_codes=4096,nprobe=24,ht=0             0.1199    0.225
max_codes=4096,nprobe=28,ht=0             0.1207    0.228
max_codes=4096,nprobe=32,ht=0             0.1209    0.232
max_codes=8192,nprobe=16,ht=0             0.1218    0.237
max_codes=8192,nprobe=20,ht=0             0.1252    0.247
max_codes=8192,nprobe=24,ht=0             0.1270    0.256
max_codes=8192,nprobe=28,ht=0             0.1280    0.262
max_codes=8192,nprobe=32,ht=0             0.1284    0.270
max_codes=16384,nprobe=20,ht=0            0.1287    0.278
max_codes=16384,nprobe=24,ht=0            0.1306    0.291
max_codes=8192,nprobe=64,ht=0             0.1315    0.299
max_codes=16384,nprobe=28,ht=0            0.1319    0.303
max_codes=16384,nprobe=32,ht=0            0.1330    0.313
max_codes=32768,nprobe=28,ht=0            0.1340    0.350
max_codes=32768,nprobe=32,ht=0            0.1353    0.366
max_codes=16384,nprobe=64,ht=0            0.1378    0.376
max_codes=16384,nprobe=128,ht=0           0.1398    0.422
max_codes=32768,nprobe=64,ht=0            0.1408    0.458
max_codes=65536,nprobe=64,ht=0            0.1412    0.554
max_codes=32768,nprobe=128,ht=0           0.1437    0.560
max_codes=32768,nprobe=256,ht=0           0.1448    0.650
max_codes=65536,nprobe=256,ht=0           0.1460    0.923
max_codes=65536,nprobe=512,ht=0           0.1464    1.115


==> plots_recall/SIFT1000M_IMI2x12,PQ8np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,ht=0               0.1681    0.115
max_codes=256,nprobe=3,ht=0               0.1948    0.128
max_codes=2048,nprobe=2,ht=0              0.2297    0.128
max_codes=1024,nprobe=3,ht=0              0.2411    0.135
max_codes=2048,nprobe=4,ht=0              0.2873    0.145
max_codes=4096,nprobe=10,ht=0             0.3888    0.177
max_codes=8192,nprobe=8,ht=0              0.4046    0.185
max_codes=8192,nprobe=14,ht=0             0.4556    0.206
max_codes=8192,nprobe=28,ht=0             0.5081    0.237
max_codes=8192,nprobe=32,ht=0             0.5152    0.243
max_codes=16384,nprobe=20,ht=0            0.5299    0.254
max_codes=32768,nprobe=20,ht=0            0.5527    0.291
max_codes=32768,nprobe=24,ht=0            0.5748    0.309
max_codes=32768,nprobe=28,ht=0            0.5918    0.326
max_codes=32768,nprobe=32,ht=0            0.6056    0.341
max_codes=16384,nprobe=64,ht=0            0.6154    0.383
max_codes=16384,nprobe=128,ht=0           0.6293    0.396
max_codes=32768,nprobe=64,ht=0            0.6643    0.432
max_codes=32768,nprobe=128,ht=0           0.6999    0.536
max_codes=32768,nprobe=256,ht=0           0.7153    0.625
max_codes=65536,nprobe=128,ht=0           0.7340    0.734
max_codes=65536,nprobe=256,ht=0           0.7644    0.898
max_codes=65536,nprobe=512,ht=0           0.7768    1.122


==> plots_recall/SIFT1000M_IMI2x12,VPQ_12x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.0577    0.071
max_codes=256,nprobe=2,is=1               0.0640    0.078
max_codes=512,nprobe=2,is=1               0.0663    0.080
max_codes=1024,nprobe=2,is=1              0.0702    0.081
max_codes=2048,nprobe=2,is=1              0.0721    0.082
max_codes=4096,nprobe=2,is=1              0.0733    0.083
max_codes=16384,nprobe=2,is=1             0.0736    0.084
max_codes=32768,nprobe=2,is=1             0.0738    0.085
max_codes=inf,nprobe=2,is=1               0.0740    0.086
max_codes=1024,nprobe=3,is=1              0.0780    0.090
max_codes=2048,nprobe=3,is=1              0.0819    0.092
max_codes=4096,nprobe=3,is=1              0.0835    0.093
max_codes=16384,nprobe=3,is=1             0.0840    0.096
max_codes=32768,nprobe=3,is=1             0.0843    0.097
max_codes=2048,nprobe=4,is=1              0.0878    0.097
max_codes=4096,nprobe=4,is=1              0.0908    0.099
max_codes=8192,nprobe=4,is=1              0.0911    0.101
max_codes=16384,nprobe=4,is=1             0.0914    0.103
max_codes=32768,nprobe=4,is=1             0.0918    0.104
max_codes=65536,nprobe=4,is=1             0.0920    0.106
max_codes=2048,nprobe=6,is=1              0.0929    0.106
max_codes=4096,nprobe=6,is=1              0.0980    0.109
max_codes=8192,nprobe=6,is=1              0.0994    0.112
max_codes=16384,nprobe=6,is=1             0.0999    0.116
max_codes=4096,nprobe=8,is=1              0.1012    0.116
max_codes=8192,nprobe=8,is=1              0.1030    0.121
max_codes=4096,nprobe=10,is=1             0.1031    0.122
max_codes=16384,nprobe=8,is=1             0.1040    0.125
max_codes=4096,nprobe=12,is=1             0.1044    0.126
max_codes=32768,nprobe=8,is=1             0.1046    0.127
max_codes=8192,nprobe=10,is=1             0.1058    0.128
max_codes=16384,nprobe=10,is=1            0.1067    0.132
max_codes=8192,nprobe=12,is=1             0.1076    0.134
max_codes=32768,nprobe=10,is=2            0.1077    0.138
max_codes=8192,nprobe=14,is=1             0.1101    0.138
max_codes=8192,nprobe=16,is=1             0.1115    0.144
max_codes=32768,nprobe=14,is=1            0.1119    0.151
max_codes=32768,nprobe=14,is=2            0.1122    0.152
max_codes=16384,nprobe=16,is=1            0.1126    0.152
max_codes=8192,nprobe=20,is=1             0.1132    0.153
max_codes=32768,nprobe=16,is=1            0.1134    0.159
max_codes=32768,nprobe=16,is=2            0.1137    0.160
max_codes=8192,nprobe=24,is=1             0.1143    0.162
max_codes=16384,nprobe=20,is=1            0.1147    0.164
max_codes=16384,nprobe=20,is=3            0.1148    0.169
max_codes=8192,nprobe=28,is=1             0.1154    0.169
max_codes=32768,nprobe=20,is=1            0.1159    0.173
max_codes=32768,nprobe=20,is=2            0.1162    0.174
max_codes=16384,nprobe=24,is=1            0.1164    0.175
max_codes=16384,nprobe=24,is=3            0.1165    0.179
max_codes=65536,nprobe=20,is=1            0.1169    0.179
max_codes=65536,nprobe=20,is=2            0.1171    0.181
max_codes=32768,nprobe=24,is=1            0.1176    0.186
max_codes=32768,nprobe=24,is=2            0.1179    0.190
max_codes=16384,nprobe=32,is=1            0.1183    0.195
max_codes=65536,nprobe=24,is=2            0.1190    0.196
max_codes=65536,nprobe=28,is=1            0.1196    0.208
max_codes=65536,nprobe=28,is=2            0.1197    0.210
max_codes=65536,nprobe=28,is=5            0.1198    0.217
max_codes=65536,nprobe=32,is=1            0.1201    0.222
max_codes=65536,nprobe=32,is=4            0.1202    0.228
max_codes=16384,nprobe=64,is=1            0.1228    0.252
max_codes=32768,nprobe=64,is=1            0.1251    0.290
max_codes=32768,nprobe=64,is=2            0.1254    0.291
max_codes=65536,nprobe=64,is=1            0.1267    0.318
max_codes=65536,nprobe=64,is=2            0.1269    0.320
max_codes=65536,nprobe=128,is=1           0.1277    0.468
max_codes=65536,nprobe=256,is=1           0.1293    0.671
max_codes=65536,nprobe=256,is=8           0.1294    0.685
max_codes=65536,nprobe=512,is=1           0.1295    0.869
max_codes=65536,nprobe=512,is=4           0.1296    0.877
max_codes=inf,nprobe=512,is=1             0.1297    2.263
max_codes=inf,nprobe=512,is=4             0.1301    2.271


==> plots_recall/SIFT1000M_IMI2x12,VPQ_12x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.1557    0.072
max_codes=256,nprobe=2,is=1               0.1750    0.079
max_codes=512,nprobe=2,is=1               0.1888    0.080
max_codes=1024,nprobe=2,is=1              0.2053    0.081
max_codes=2048,nprobe=2,is=1              0.2179    0.082
max_codes=4096,nprobe=2,is=1              0.2282    0.083
max_codes=8192,nprobe=2,is=1              0.2341    0.084
max_codes=16384,nprobe=2,is=1             0.2384    0.084
max_codes=32768,nprobe=2,is=1             0.2410    0.085
max_codes=65536,nprobe=2,is=1             0.2418    0.085
max_codes=inf,nprobe=2,is=1               0.2427    0.086
max_codes=2048,nprobe=3,is=1              0.2514    0.092
max_codes=4096,nprobe=3,is=1              0.2673    0.093
max_codes=8192,nprobe=3,is=1              0.2796    0.095
max_codes=16384,nprobe=3,is=1             0.2873    0.096
max_codes=32768,nprobe=3,is=1             0.2927    0.097
max_codes=65536,nprobe=3,is=1             0.2939    0.098
max_codes=65536,nprobe=3,is=2             0.2940    0.099
max_codes=4096,nprobe=4,is=1              0.2989    0.100
max_codes=4096,nprobe=4,is=2              0.2990    0.101
max_codes=8192,nprobe=4,is=1              0.3167    0.101
max_codes=8192,nprobe=4,is=2              0.3168    0.103
max_codes=16384,nprobe=4,is=1             0.3279    0.103
max_codes=32768,nprobe=4,is=1             0.3350    0.105
max_codes=65536,nprobe=4,is=1             0.3361    0.106
max_codes=65536,nprobe=4,is=2             0.3362    0.108
max_codes=4096,nprobe=6,is=1              0.3367    0.110
max_codes=inf,nprobe=4,is=1               0.3380    0.110
max_codes=inf,nprobe=4,is=2               0.3381    0.111
max_codes=8192,nprobe=6,is=1              0.3620    0.113
max_codes=8192,nprobe=6,is=2              0.3621    0.114
max_codes=16384,nprobe=6,is=1             0.3786    0.115
max_codes=16384,nprobe=6,is=2             0.3787    0.117
max_codes=32768,nprobe=6,is=1             0.3881    0.117
max_codes=32768,nprobe=6,is=2             0.3882    0.119
max_codes=65536,nprobe=6,is=1             0.3903    0.119
max_codes=65536,nprobe=6,is=2             0.3904    0.121
max_codes=8192,nprobe=8,is=1              0.3929    0.121
max_codes=8192,nprobe=8,is=2              0.3930    0.123
max_codes=16384,nprobe=8,is=1             0.4138    0.125
max_codes=16384,nprobe=8,is=2             0.4139    0.126
max_codes=32768,nprobe=8,is=1             0.4260    0.128
max_codes=32768,nprobe=8,is=2             0.4261    0.129
max_codes=65536,nprobe=8,is=1             0.4287    0.130
max_codes=65536,nprobe=8,is=2             0.4288    0.132
max_codes=16384,nprobe=10,is=1            0.4411    0.133
max_codes=16384,nprobe=10,is=2            0.4412    0.134
max_codes=32768,nprobe=10,is=1            0.4549    0.136
max_codes=32768,nprobe=10,is=2            0.4550    0.138
max_codes=16384,nprobe=12,is=1            0.4595    0.139
max_codes=16384,nprobe=12,is=2            0.4596    0.141
max_codes=32768,nprobe=12,is=1            0.4748    0.144
max_codes=16384,nprobe=14,is=1            0.4755    0.145
max_codes=16384,nprobe=14,is=2            0.4756    0.147
max_codes=65536,nprobe=12,is=1            0.4795    0.148
max_codes=65536,nprobe=12,is=2            0.4796    0.150
max_codes=32768,nprobe=14,is=1            0.4924    0.151
max_codes=32768,nprobe=14,is=2            0.4925    0.152
max_codes=65536,nprobe=14,is=1            0.4977    0.156
max_codes=65536,nprobe=14,is=2            0.4978    0.157
max_codes=32768,nprobe=16,is=1            0.5067    0.159
max_codes=32768,nprobe=16,is=2            0.5068    0.161
max_codes=65536,nprobe=16,is=1            0.5128    0.164
max_codes=65536,nprobe=16,is=2            0.5129    0.166
max_codes=65536,nprobe=16,is=4            0.5131    0.170
max_codes=65536,nprobe=16,is=5            0.5134    0.172
max_codes=32768,nprobe=20,is=1            0.5317    0.173
max_codes=32768,nprobe=20,is=2            0.5318    0.175
max_codes=32768,nprobe=20,is=4            0.5320    0.179
max_codes=65536,nprobe=20,is=1            0.5390    0.180
max_codes=65536,nprobe=20,is=2            0.5391    0.181
max_codes=65536,nprobe=20,is=4            0.5393    0.185
max_codes=16384,nprobe=28,is=1            0.5407    0.186
max_codes=32768,nprobe=24,is=1            0.5536    0.186
max_codes=32768,nprobe=24,is=4            0.5538    0.192
max_codes=65536,nprobe=24,is=1            0.5624    0.194
max_codes=65536,nprobe=24,is=2            0.5625    0.196
max_codes=32768,nprobe=28,is=1            0.5681    0.199
max_codes=32768,nprobe=28,is=2            0.5682    0.200
max_codes=32768,nprobe=28,is=4            0.5683    0.205
max_codes=32768,nprobe=28,is=5            0.5686    0.207
max_codes=65536,nprobe=28,is=1            0.5777    0.208
max_codes=65536,nprobe=28,is=2            0.5778    0.210
max_codes=32768,nprobe=32,is=1            0.5827    0.211
max_codes=32768,nprobe=32,is=2            0.5828    0.212
max_codes=32768,nprobe=32,is=4            0.5830    0.217
max_codes=32768,nprobe=32,is=5            0.5833    0.219
max_codes=65536,nprobe=32,is=1            0.5934    0.222
max_codes=65536,nprobe=32,is=2            0.5935    0.224
max_codes=65536,nprobe=32,is=4            0.5937    0.228
max_codes=65536,nprobe=32,is=5            0.5940    0.230
max_codes=inf,nprobe=32,is=1              0.6019    0.273
max_codes=inf,nprobe=32,is=2              0.6020    0.275
max_codes=inf,nprobe=32,is=4              0.6022    0.279
max_codes=inf,nprobe=32,is=5              0.6025    0.281
max_codes=32768,nprobe=64,is=1            0.6399    0.290
max_codes=32768,nprobe=64,is=2            0.6400    0.291
max_codes=32768,nprobe=64,is=4            0.6402    0.296
max_codes=32768,nprobe=64,is=5            0.6405    0.298
max_codes=65536,nprobe=64,is=1            0.6562    0.318
max_codes=65536,nprobe=64,is=2            0.6563    0.320
max_codes=65536,nprobe=64,is=4            0.6565    0.324
max_codes=65536,nprobe=64,is=5            0.6568    0.327
max_codes=32768,nprobe=128,is=1           0.6722    0.394
max_codes=32768,nprobe=128,is=2           0.6723    0.395
max_codes=32768,nprobe=128,is=4           0.6725    0.401
max_codes=32768,nprobe=128,is=5           0.6728    0.402
max_codes=65536,nprobe=128,is=1           0.6976    0.468
max_codes=65536,nprobe=128,is=2           0.6977    0.469
max_codes=65536,nprobe=128,is=4           0.6979    0.474
max_codes=65536,nprobe=128,is=5           0.6982    0.476
max_codes=65536,nprobe=256,is=1           0.7221    0.670
max_codes=65536,nprobe=256,is=3           0.7222    0.673
max_codes=65536,nprobe=256,is=4           0.7223    0.676
max_codes=65536,nprobe=256,is=5           0.7226    0.677
max_codes=65536,nprobe=512,is=1           0.7316    0.866
max_codes=65536,nprobe=512,is=3           0.7317    0.870
max_codes=65536,nprobe=512,is=4           0.7318    0.873
max_codes=65536,nprobe=512,is=5           0.7321    0.874
max_codes=inf,nprobe=256,is=1             0.7466    1.246
max_codes=inf,nprobe=256,is=2             0.7467    1.248
max_codes=inf,nprobe=256,is=3             0.7468    1.250
max_codes=inf,nprobe=256,is=4             0.7469    1.253
max_codes=inf,nprobe=256,is=5             0.7472    1.254
max_codes=inf,nprobe=256,is=6             0.7473    1.257
max_codes=inf,nprobe=512,is=1             0.7667    2.263
max_codes=inf,nprobe=512,is=2             0.7669    2.266
max_codes=inf,nprobe=512,is=4             0.7671    2.271
max_codes=inf,nprobe=512,is=8             0.7674    2.288


==> plots_recall/SIFT1000M_IMI2x12,VPQ_16x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.0551    0.068
max_codes=256,nprobe=2,is=1               0.0602    0.076
max_codes=512,nprobe=2,is=1               0.0638    0.077
max_codes=1024,nprobe=2,is=1              0.0689    0.078
max_codes=2048,nprobe=2,is=1              0.0698    0.079
max_codes=4096,nprobe=2,is=1              0.0712    0.080
max_codes=1024,nprobe=3,is=1              0.0757    0.088
max_codes=2048,nprobe=3,is=1              0.0784    0.089
max_codes=4096,nprobe=3,is=1              0.0805    0.090
max_codes=2048,nprobe=4,is=1              0.0834    0.094
max_codes=4096,nprobe=4,is=1              0.0865    0.097
max_codes=8192,nprobe=4,is=1              0.0874    0.099
max_codes=2048,nprobe=6,is=1              0.0894    0.103
max_codes=4096,nprobe=6,is=1              0.0941    0.106
max_codes=8192,nprobe=6,is=1              0.0957    0.110
max_codes=4096,nprobe=8,is=1              0.0976    0.113
max_codes=32768,nprobe=6,is=1             0.0977    0.114
max_codes=8192,nprobe=8,is=1              0.0992    0.117
max_codes=4096,nprobe=10,is=1             0.0994    0.118
max_codes=16384,nprobe=8,is=1             0.1009    0.121
max_codes=8192,nprobe=10,is=1             0.1012    0.123
max_codes=4096,nprobe=14,is=1             0.1019    0.125
max_codes=16384,nprobe=10,is=1            0.1034    0.128
max_codes=32768,nprobe=10,is=1            0.1044    0.131
max_codes=16384,nprobe=12,is=1            0.1052    0.134
max_codes=32768,nprobe=12,is=1            0.1059    0.138
max_codes=16384,nprobe=14,is=1            0.1071    0.138
max_codes=8192,nprobe=20,is=1             0.1072    0.145
max_codes=16384,nprobe=16,is=1            0.1075    0.145
max_codes=32768,nprobe=16,is=1            0.1082    0.151
max_codes=16384,nprobe=20,is=1            0.1098    0.154
max_codes=32768,nprobe=20,is=1            0.1111    0.162
max_codes=65536,nprobe=20,is=1            0.1112    0.168
max_codes=32768,nprobe=24,is=1            0.1121    0.172
max_codes=16384,nprobe=32,is=1            0.1132    0.180
max_codes=32768,nprobe=28,is=1            0.1136    0.183
max_codes=32768,nprobe=32,is=1            0.1146    0.193
max_codes=32768,nprobe=32,is=8            0.1148    0.211
max_codes=65536,nprobe=32,is=8            0.1149    0.222
max_codes=16384,nprobe=64,is=1            0.1162    0.227
max_codes=16384,nprobe=64,is=7            0.1166    0.242
max_codes=16384,nprobe=64,is=8            0.1168    0.245
max_codes=32768,nprobe=64,is=1            0.1190    0.257
max_codes=32768,nprobe=64,is=2            0.1191    0.259
max_codes=32768,nprobe=64,is=8            0.1193    0.274
max_codes=65536,nprobe=64,is=1            0.1196    0.279
max_codes=65536,nprobe=64,is=8            0.1197    0.298
max_codes=32768,nprobe=128,is=1           0.1200    0.341
max_codes=32768,nprobe=128,is=7           0.1204    0.357
max_codes=65536,nprobe=128,is=1           0.1206    0.397
max_codes=65536,nprobe=128,is=8           0.1209    0.417
max_codes=65536,nprobe=256,is=8           0.1217    0.571
max_codes=65536,nprobe=512,is=8           0.1219    0.732
max_codes=inf,nprobe=512,is=8             0.1224    2.073


==> plots_recall/SIFT1000M_IMI2x12,VPQ_16x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.1553    0.068
max_codes=16384,nprobe=1,is=2             0.1555    0.070
max_codes=32768,nprobe=1,is=4             0.1557    0.073
max_codes=256,nprobe=2,is=1               0.1747    0.076
max_codes=512,nprobe=2,is=1               0.1886    0.077
max_codes=1024,nprobe=2,is=1              0.2049    0.078
max_codes=2048,nprobe=2,is=1              0.2169    0.079
max_codes=4096,nprobe=2,is=1              0.2270    0.080
max_codes=8192,nprobe=2,is=1              0.2332    0.080
max_codes=16384,nprobe=2,is=1             0.2372    0.081
max_codes=32768,nprobe=2,is=1             0.2396    0.082
max_codes=65536,nprobe=2,is=1             0.2404    0.082
max_codes=inf,nprobe=2,is=1               0.2411    0.083
max_codes=2048,nprobe=3,is=1              0.2514    0.089
max_codes=4096,nprobe=3,is=1              0.2668    0.090
max_codes=8192,nprobe=3,is=1              0.2793    0.092
max_codes=16384,nprobe=3,is=1             0.2863    0.093
max_codes=32768,nprobe=3,is=1             0.2917    0.094
max_codes=65536,nprobe=3,is=1             0.2930    0.095
max_codes=4096,nprobe=4,is=1              0.2984    0.097
max_codes=8192,nprobe=4,is=1              0.3160    0.098
max_codes=16384,nprobe=4,is=1             0.3260    0.100
max_codes=32768,nprobe=4,is=1             0.3329    0.102
max_codes=65536,nprobe=4,is=1             0.3342    0.103
max_codes=65536,nprobe=4,is=2             0.3344    0.106
max_codes=4096,nprobe=6,is=1              0.3366    0.106
max_codes=8192,nprobe=6,is=1              0.3627    0.110
max_codes=16384,nprobe=6,is=1             0.3773    0.112
max_codes=32768,nprobe=6,is=1             0.3865    0.114
max_codes=65536,nprobe=6,is=1             0.3890    0.116
max_codes=8192,nprobe=8,is=1              0.3930    0.117
max_codes=16384,nprobe=8,is=1             0.4113    0.121
max_codes=8192,nprobe=10,is=1             0.4169    0.123
max_codes=32768,nprobe=8,is=1             0.4233    0.124
max_codes=65536,nprobe=8,is=1             0.4264    0.126
max_codes=16384,nprobe=10,is=1            0.4393    0.128
max_codes=32768,nprobe=10,is=1            0.4524    0.131
max_codes=16384,nprobe=12,is=1            0.4588    0.134
max_codes=32768,nprobe=12,is=1            0.4731    0.138
max_codes=16384,nprobe=14,is=1            0.4742    0.138
max_codes=65536,nprobe=12,is=1            0.4785    0.142
max_codes=32768,nprobe=14,is=1            0.4900    0.144
max_codes=65536,nprobe=14,is=1            0.4960    0.148
max_codes=32768,nprobe=16,is=1            0.5039    0.151
max_codes=16384,nprobe=20,is=1            0.5073    0.155
max_codes=65536,nprobe=16,is=1            0.5107    0.156
max_codes=65536,nprobe=16,is=3            0.5110    0.162
max_codes=32768,nprobe=20,is=1            0.5279    0.162
max_codes=32768,nprobe=20,is=3            0.5281    0.168
max_codes=65536,nprobe=20,is=1            0.5360    0.169
max_codes=16384,nprobe=28,is=1            0.5367    0.172
max_codes=32768,nprobe=24,is=1            0.5482    0.173
max_codes=16384,nprobe=32,is=1            0.5485    0.180
max_codes=65536,nprobe=24,is=1            0.5575    0.181
max_codes=32768,nprobe=28,is=1            0.5629    0.184
max_codes=65536,nprobe=28,is=1            0.5732    0.193
max_codes=32768,nprobe=32,is=1            0.5777    0.193
max_codes=65536,nprobe=32,is=1            0.5894    0.204
max_codes=65536,nprobe=32,is=3            0.5900    0.210
max_codes=32768,nprobe=64,is=1            0.6315    0.256
max_codes=32768,nprobe=64,is=7            0.6316    0.273
max_codes=65536,nprobe=64,is=1            0.6492    0.280
max_codes=65536,nprobe=64,is=2            0.6494    0.284
max_codes=65536,nprobe=64,is=7            0.6496    0.297
max_codes=32768,nprobe=128,is=1           0.6604    0.340
max_codes=32768,nprobe=128,is=3           0.6608    0.344
max_codes=32768,nprobe=128,is=4           0.6611    0.348
max_codes=32768,nprobe=128,is=7           0.6612    0.355
max_codes=65536,nprobe=128,is=1           0.6860    0.397
max_codes=65536,nprobe=128,is=3           0.6867    0.402
max_codes=65536,nprobe=128,is=4           0.6868    0.405
max_codes=65536,nprobe=256,is=1           0.7068    0.552
max_codes=65536,nprobe=256,is=7           0.7074    0.569
max_codes=65536,nprobe=512,is=1           0.7144    0.714
max_codes=65536,nprobe=512,is=2           0.7151    0.719
max_codes=65536,nprobe=512,is=4           0.7154    0.725
max_codes=inf,nprobe=256,is=1             0.7254    1.127
max_codes=inf,nprobe=256,is=4             0.7262    1.138
max_codes=inf,nprobe=512,is=1             0.7411    2.031
max_codes=inf,nprobe=512,is=2             0.7422    2.035
max_codes=inf,nprobe=512,is=4             0.7428    2.040


==> plots_recall/SIFT1000M_IMI2x12,VPQ_16x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=16384,nprobe=1,is=2             0.0987    0.119
max_codes=256,nprobe=2,is=1               0.1107    0.130
max_codes=512,nprobe=2,is=2               0.1192    0.134
max_codes=1024,nprobe=2,is=1              0.1281    0.137
max_codes=2048,nprobe=2,is=2              0.1345    0.140
max_codes=4096,nprobe=2,is=1              0.1393    0.142
max_codes=4096,nprobe=2,is=2              0.1394    0.142
max_codes=8192,nprobe=2,is=2              0.1417    0.144
max_codes=16384,nprobe=2,is=1             0.1432    0.146
max_codes=16384,nprobe=2,is=2             0.1433    0.146
max_codes=32768,nprobe=2,is=1             0.1437    0.148
max_codes=65536,nprobe=2,is=3             0.1439    0.150
max_codes=inf,nprobe=2,is=1               0.1443    0.152
max_codes=inf,nprobe=2,is=3               0.1445    0.152
max_codes=2048,nprobe=3,is=2              0.1516    0.158
max_codes=4096,nprobe=3,is=1              0.1579    0.163
max_codes=4096,nprobe=3,is=5              0.1581    0.163
max_codes=8192,nprobe=3,is=2              0.1622    0.166
max_codes=2048,nprobe=4,is=3              0.1640    0.170
max_codes=16384,nprobe=3,is=2             0.1641    0.171
max_codes=2048,nprobe=4,is=5              0.1643    0.171
max_codes=32768,nprobe=3,is=2             0.1656    0.173
max_codes=4096,nprobe=4,is=2              0.1743    0.178
max_codes=4096,nprobe=4,is=5              0.1746    0.178
max_codes=8192,nprobe=4,is=4              0.1796    0.184
max_codes=8192,nprobe=4,is=5              0.1799    0.184
max_codes=16384,nprobe=4,is=4             0.1833    0.190
max_codes=16384,nprobe=4,is=6             0.1836    0.190
max_codes=32768,nprobe=4,is=7             0.1855    0.195
max_codes=65536,nprobe=4,is=5             0.1862    0.199
max_codes=4096,nprobe=6,is=8              0.1915    0.204
max_codes=4096,nprobe=6,is=5              0.1917    0.204
max_codes=8192,nprobe=6,is=8              0.1989    0.214
max_codes=4096,nprobe=8,is=8              0.2011    0.224
max_codes=16384,nprobe=6,is=8             0.2041    0.224
max_codes=16384,nprobe=6,is=6             0.2043    0.225
max_codes=16384,nprobe=6,is=2             0.2044    0.225
max_codes=32768,nprobe=6,is=5             0.2068    0.232
max_codes=65536,nprobe=6,is=7             0.2075    0.239
max_codes=65536,nprobe=6,is=2             0.2078    0.239
max_codes=8192,nprobe=8,is=8              0.2109    0.241
max_codes=8192,nprobe=8,is=3              0.2111    0.243
max_codes=16384,nprobe=8,is=8             0.2175    0.255
max_codes=16384,nprobe=8,is=5             0.2177    0.255
max_codes=8192,nprobe=10,is=8             0.2226    0.264
max_codes=8192,nprobe=10,is=7             0.2227    0.264
max_codes=16384,nprobe=10,is=8            0.2304    0.282
max_codes=16384,nprobe=10,is=3            0.2306    0.285
max_codes=16384,nprobe=10,is=2            0.2307    0.285
max_codes=32768,nprobe=10,is=8            0.2348    0.296
max_codes=32768,nprobe=10,is=7            0.2349    0.297
max_codes=32768,nprobe=10,is=6            0.2351    0.297
max_codes=16384,nprobe=12,is=8            0.2365    0.307
max_codes=16384,nprobe=12,is=5            0.2367    0.310
max_codes=8192,nprobe=16,is=5             0.2369    0.327
max_codes=32768,nprobe=12,is=8            0.2409    0.327
max_codes=32768,nprobe=12,is=3            0.2411    0.328
max_codes=16384,nprobe=14,is=6            0.2426    0.333
max_codes=16384,nprobe=14,is=2            0.2427    0.337
max_codes=32768,nprobe=14,is=8            0.2468    0.356
max_codes=32768,nprobe=14,is=6            0.2469    0.357
max_codes=65536,nprobe=14,is=8            0.2488    0.374
max_codes=65536,nprobe=14,is=6            0.2489    0.375
max_codes=65536,nprobe=14,is=5            0.2490    0.375
max_codes=32768,nprobe=16,is=8            0.2516    0.385
max_codes=32768,nprobe=16,is=7            0.2518    0.386
max_codes=16384,nprobe=20,is=8            0.2544    0.405
max_codes=16384,nprobe=20,is=5            0.2546    0.407
max_codes=32768,nprobe=20,is=7            0.2605    0.441
max_codes=32768,nprobe=20,is=2            0.2606    0.445
max_codes=65536,nprobe=20,is=7            0.2635    0.467
max_codes=65536,nprobe=20,is=2            0.2636    0.472
max_codes=16384,nprobe=28,is=2            0.2637    0.487
max_codes=32768,nprobe=24,is=5            0.2661    0.492
max_codes=16384,nprobe=32,is=8            0.2674    0.524
max_codes=16384,nprobe=32,is=6            0.2675    0.527
max_codes=65536,nprobe=24,is=8            0.2693    0.528
max_codes=65536,nprobe=24,is=2            0.2696    0.531
max_codes=32768,nprobe=28,is=8            0.2700    0.544
max_codes=32768,nprobe=28,is=1            0.2701    0.549
max_codes=65536,nprobe=28,is=8            0.2737    0.586
max_codes=65536,nprobe=28,is=2            0.2739    0.590
max_codes=32768,nprobe=32,is=8            0.2749    0.592
max_codes=32768,nprobe=32,is=6            0.2750    0.595
max_codes=65536,nprobe=32,is=8            0.2789    0.642
max_codes=65536,nprobe=32,is=5            0.2791    0.643
max_codes=16384,nprobe=64,is=1            0.2821    0.737
max_codes=inf,nprobe=32,is=8              0.2830    0.788
max_codes=inf,nprobe=32,is=2              0.2832    0.792
max_codes=16384,nprobe=128,is=5           0.2865    0.905
max_codes=32768,nprobe=64,is=3            0.2946    0.919
max_codes=32768,nprobe=64,is=2            0.2950    0.919
max_codes=65536,nprobe=64,is=7            0.3000    1.046
max_codes=65536,nprobe=64,is=2            0.3004    1.056
max_codes=32768,nprobe=128,is=4           0.3015    1.340
max_codes=32768,nprobe=128,is=7           0.3016    1.342
max_codes=32768,nprobe=128,is=5           0.3017    1.344
max_codes=inf,nprobe=64,is=7              0.3057    1.380
max_codes=inf,nprobe=64,is=5              0.3059    1.381
max_codes=inf,nprobe=64,is=2              0.3061    1.387
max_codes=65536,nprobe=128,is=7           0.3084    1.681
max_codes=inf,nprobe=128,is=3             0.3149    2.484
max_codes=inf,nprobe=128,is=2             0.3150    2.514


==> plots_recall/SIFT1000M_IMI2x12,VPQ_16x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.1642    0.119
max_codes=256,nprobe=2,is=1               0.1836    0.129
max_codes=512,nprobe=2,is=1               0.1974    0.133
max_codes=1024,nprobe=2,is=1              0.2141    0.137
max_codes=2048,nprobe=2,is=2              0.2269    0.139
max_codes=4096,nprobe=2,is=1              0.2378    0.142
max_codes=8192,nprobe=2,is=1              0.2449    0.143
max_codes=16384,nprobe=2,is=1             0.2501    0.145
max_codes=32768,nprobe=2,is=1             0.2536    0.147
max_codes=65536,nprobe=2,is=1             0.2556    0.148
max_codes=inf,nprobe=2,is=1               0.2572    0.151
max_codes=2048,nprobe=3,is=2              0.2616    0.157
max_codes=2048,nprobe=3,is=3              0.2617    0.157
max_codes=2048,nprobe=3,is=4              0.2619    0.158
max_codes=4096,nprobe=3,is=2              0.2783    0.162
max_codes=4096,nprobe=3,is=3              0.2784    0.162
max_codes=4096,nprobe=3,is=4              0.2786    0.162
max_codes=8192,nprobe=3,is=1              0.2925    0.165
max_codes=8192,nprobe=3,is=2              0.2926    0.166
max_codes=8192,nprobe=3,is=3              0.2927    0.166
max_codes=8192,nprobe=3,is=4              0.2929    0.166
max_codes=16384,nprobe=3,is=2             0.3018    0.169
max_codes=16384,nprobe=3,is=3             0.3019    0.170
max_codes=16384,nprobe=3,is=4             0.3021    0.171
max_codes=32768,nprobe=3,is=2             0.3093    0.173
max_codes=32768,nprobe=3,is=3             0.3094    0.173
max_codes=32768,nprobe=3,is=4             0.3096    0.174
max_codes=65536,nprobe=3,is=2             0.3125    0.176
max_codes=65536,nprobe=3,is=3             0.3126    0.176
max_codes=65536,nprobe=3,is=4             0.3128    0.177
max_codes=inf,nprobe=3,is=2               0.3152    0.182
max_codes=inf,nprobe=3,is=3               0.3153    0.182
max_codes=inf,nprobe=3,is=4               0.3155    0.182
max_codes=8192,nprobe=4,is=4              0.3317    0.183
max_codes=8192,nprobe=4,is=5              0.3318    0.184
max_codes=16384,nprobe=4,is=3             0.3448    0.189
max_codes=16384,nprobe=4,is=5             0.3451    0.189
max_codes=32768,nprobe=4,is=3             0.3545    0.193
max_codes=32768,nprobe=4,is=6             0.3548    0.194
max_codes=65536,nprobe=4,is=2             0.3581    0.198
max_codes=65536,nprobe=4,is=3             0.3582    0.198
max_codes=65536,nprobe=4,is=4             0.3584    0.198
max_codes=65536,nprobe=4,is=5             0.3585    0.199
max_codes=inf,nprobe=4,is=2               0.3622    0.208
max_codes=inf,nprobe=4,is=5               0.3626    0.208
max_codes=8192,nprobe=6,is=7              0.3801    0.213
max_codes=16384,nprobe=6,is=7             0.3999    0.223
max_codes=32768,nprobe=6,is=8             0.4125    0.231
max_codes=65536,nprobe=6,is=7             0.4181    0.238
max_codes=16384,nprobe=8,is=8             0.4381    0.253
max_codes=32768,nprobe=8,is=8             0.4549    0.264
max_codes=65536,nprobe=8,is=8             0.4618    0.274
max_codes=16384,nprobe=10,is=8            0.4679    0.280
max_codes=32768,nprobe=10,is=8            0.4866    0.294
max_codes=65536,nprobe=10,is=8            0.4949    0.307
max_codes=32768,nprobe=12,is=8            0.5098    0.324
max_codes=65536,nprobe=12,is=8            0.5196    0.339
max_codes=32768,nprobe=14,is=8            0.5299    0.353
max_codes=65536,nprobe=14,is=8            0.5407    0.370
max_codes=32768,nprobe=16,is=7            0.5462    0.383
max_codes=65536,nprobe=16,is=8            0.5583    0.402
max_codes=32768,nprobe=20,is=8            0.5751    0.436
max_codes=65536,nprobe=20,is=8            0.5896    0.463
max_codes=32768,nprobe=24,is=8            0.6000    0.488
max_codes=65536,nprobe=24,is=8            0.6174    0.522
max_codes=32768,nprobe=28,is=8            0.6189    0.538
max_codes=65536,nprobe=28,is=8            0.6378    0.580
max_codes=65536,nprobe=32,is=7            0.6579    0.635
max_codes=inf,nprobe=32,is=8              0.6756    0.780
max_codes=32768,nprobe=64,is=8            0.7100    0.908
max_codes=65536,nprobe=64,is=8            0.7402    1.037
max_codes=32768,nprobe=128,is=8           0.7546    1.324
max_codes=inf,nprobe=64,is=8              0.7643    1.369
max_codes=32768,nprobe=256,is=8           0.7711    1.652
max_codes=65536,nprobe=128,is=8           0.8011    1.678
max_codes=inf,nprobe=128,is=2             0.8340    2.481
max_codes=inf,nprobe=128,is=3             0.8341    2.481
max_codes=inf,nprobe=128,is=4             0.8343    2.490
max_codes=65536,nprobe=256,is=7           0.8384    2.521
max_codes=65536,nprobe=512,is=7           0.8551    3.188


==> plots_recall/SIFT1000M_IMI2x12,VPQ_24x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=16384,nprobe=1,is=2             0.0906    0.086
max_codes=inf,nprobe=1,is=5               0.0908    0.093
max_codes=1024,nprobe=2,is=1              0.1178    0.095
max_codes=2048,nprobe=2,is=1              0.1225    0.096
max_codes=4096,nprobe=2,is=1              0.1266    0.098
max_codes=8192,nprobe=2,is=1              0.1272    0.098
max_codes=16384,nprobe=2,is=1             0.1287    0.099
max_codes=32768,nprobe=2,is=1             0.1294    0.100
max_codes=65536,nprobe=2,is=1             0.1299    0.101
max_codes=inf,nprobe=2,is=1               0.1301    0.103
max_codes=2048,nprobe=3,is=1              0.1378    0.107
max_codes=4096,nprobe=3,is=1              0.1439    0.110
max_codes=8192,nprobe=3,is=1              0.1464    0.112
max_codes=16384,nprobe=3,is=1             0.1484    0.114
max_codes=32768,nprobe=3,is=1             0.1498    0.116
max_codes=65536,nprobe=3,is=1             0.1504    0.117
max_codes=4096,nprobe=4,is=1              0.1558    0.118
max_codes=4096,nprobe=4,is=2              0.1560    0.121
max_codes=8192,nprobe=4,is=1              0.1590    0.121
max_codes=8192,nprobe=4,is=2              0.1592    0.124
max_codes=16384,nprobe=4,is=1             0.1623    0.124
max_codes=32768,nprobe=4,is=1             0.1646    0.126
max_codes=65536,nprobe=4,is=1             0.1652    0.128
max_codes=4096,nprobe=6,is=1              0.1714    0.131
max_codes=8192,nprobe=6,is=1              0.1768    0.136
max_codes=8192,nprobe=6,is=2              0.1769    0.139
max_codes=4096,nprobe=8,is=1              0.1805    0.140
max_codes=16384,nprobe=6,is=1             0.1807    0.140
max_codes=16384,nprobe=6,is=2             0.1808    0.144
max_codes=32768,nprobe=6,is=1             0.1833    0.144
max_codes=8192,nprobe=8,is=1              0.1882    0.147
max_codes=8192,nprobe=8,is=2              0.1884    0.151
max_codes=4096,nprobe=12,is=1             0.1907    0.154
max_codes=16384,nprobe=8,is=1             0.1925    0.154
max_codes=16384,nprobe=8,is=2             0.1927    0.157
max_codes=8192,nprobe=10,is=1             0.1974    0.158
max_codes=8192,nprobe=10,is=2             0.1976    0.160
max_codes=16384,nprobe=10,is=1            0.2031    0.165
max_codes=16384,nprobe=10,is=2            0.2032    0.169
max_codes=32768,nprobe=10,is=1            0.2066    0.173
max_codes=16384,nprobe=12,is=1            0.2087    0.177
max_codes=16384,nprobe=12,is=2            0.2089    0.179
max_codes=8192,nprobe=16,is=1             0.2100    0.184
max_codes=32768,nprobe=12,is=1            0.2121    0.184
max_codes=16384,nprobe=14,is=1            0.2135    0.185
max_codes=16384,nprobe=14,is=2            0.2136    0.189
max_codes=8192,nprobe=20,is=1             0.2151    0.196
max_codes=32768,nprobe=14,is=1            0.2168    0.196
max_codes=16384,nprobe=16,is=1            0.2175    0.197
max_codes=65536,nprobe=14,is=1            0.2180    0.205
max_codes=8192,nprobe=24,is=1             0.2189    0.207
max_codes=32768,nprobe=16,is=1            0.2212    0.208
max_codes=16384,nprobe=20,is=1            0.2230    0.214
max_codes=16384,nprobe=20,is=4            0.2232    0.226
max_codes=32768,nprobe=20,is=1            0.2270    0.229
max_codes=16384,nprobe=24,is=1            0.2279    0.231
max_codes=65536,nprobe=20,is=1            0.2282    0.242
max_codes=16384,nprobe=28,is=1            0.2303    0.248
max_codes=32768,nprobe=24,is=1            0.2325    0.250
max_codes=16384,nprobe=32,is=1            0.2329    0.261
max_codes=16384,nprobe=32,is=2            0.2330    0.264
max_codes=65536,nprobe=24,is=1            0.2340    0.265
max_codes=32768,nprobe=28,is=1            0.2351    0.269
max_codes=32768,nprobe=28,is=4            0.2353    0.280
max_codes=65536,nprobe=28,is=1            0.2370    0.287
max_codes=32768,nprobe=32,is=1            0.2384    0.289
max_codes=32768,nprobe=32,is=4            0.2385    0.299
max_codes=32768,nprobe=32,is=5            0.2389    0.304
max_codes=65536,nprobe=32,is=1            0.2404    0.309
max_codes=65536,nprobe=32,is=4            0.2405    0.321
max_codes=65536,nprobe=32,is=5            0.2409    0.325
max_codes=16384,nprobe=64,is=1            0.2426    0.348
max_codes=32768,nprobe=64,is=1            0.2528    0.411
max_codes=32768,nprobe=64,is=5            0.2530    0.428
max_codes=65536,nprobe=64,is=1            0.2552    0.461
max_codes=32768,nprobe=128,is=1           0.2587    0.571
max_codes=32768,nprobe=128,is=4           0.2588    0.587
max_codes=32768,nprobe=128,is=5           0.2590    0.589
max_codes=65536,nprobe=128,is=1           0.2630    0.706
max_codes=65536,nprobe=256,is=1           0.2666    1.025
max_codes=65536,nprobe=256,is=8           0.2667    1.043
max_codes=65536,nprobe=512,is=1           0.2686    1.301
max_codes=inf,nprobe=256,is=1             0.2718    1.858
max_codes=inf,nprobe=256,is=8             0.2719    1.882
max_codes=inf,nprobe=256,is=6             0.2720    1.887


==> plots_recall/SIFT1000M_IMI2x12,VPQ_24x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.1640    0.083
max_codes=256,nprobe=2,is=1               0.1834    0.091
max_codes=512,nprobe=2,is=1               0.1972    0.092
max_codes=1024,nprobe=2,is=1              0.2139    0.094
max_codes=2048,nprobe=2,is=1              0.2268    0.095
max_codes=4096,nprobe=2,is=1              0.2377    0.097
max_codes=8192,nprobe=2,is=1              0.2447    0.098
max_codes=16384,nprobe=2,is=1             0.2500    0.099
max_codes=32768,nprobe=2,is=1             0.2536    0.100
max_codes=65536,nprobe=2,is=1             0.2555    0.100
max_codes=inf,nprobe=2,is=1               0.2569    0.102
max_codes=2048,nprobe=3,is=1              0.2614    0.107
max_codes=4096,nprobe=3,is=1              0.2780    0.109
max_codes=8192,nprobe=3,is=1              0.2922    0.111
max_codes=16384,nprobe=3,is=1             0.3013    0.113
max_codes=32768,nprobe=3,is=1             0.3089    0.115
max_codes=65536,nprobe=3,is=1             0.3120    0.116
max_codes=inf,nprobe=3,is=1               0.3145    0.120
max_codes=8192,nprobe=4,is=1              0.3309    0.120
max_codes=16384,nprobe=4,is=1             0.3441    0.123
max_codes=32768,nprobe=4,is=1             0.3538    0.125
max_codes=65536,nprobe=4,is=1             0.3572    0.128
max_codes=65536,nprobe=4,is=2             0.3573    0.131
max_codes=inf,nprobe=4,is=1               0.3612    0.133
max_codes=8192,nprobe=6,is=1              0.3790    0.135
max_codes=8192,nprobe=6,is=2              0.3791    0.138
max_codes=16384,nprobe=6,is=1             0.3985    0.139
max_codes=16384,nprobe=6,is=2             0.3986    0.143
max_codes=32768,nprobe=6,is=1             0.4111    0.144
max_codes=32768,nprobe=6,is=2             0.4112    0.146
max_codes=65536,nprobe=6,is=1             0.4163    0.147
max_codes=65536,nprobe=6,is=2             0.4164    0.150
max_codes=16384,nprobe=8,is=1             0.4367    0.153
max_codes=16384,nprobe=8,is=2             0.4368    0.156
max_codes=32768,nprobe=8,is=1             0.4534    0.158
max_codes=32768,nprobe=8,is=2             0.4535    0.161
max_codes=65536,nprobe=8,is=1             0.4598    0.163
max_codes=16384,nprobe=10,is=1            0.4666    0.165
max_codes=16384,nprobe=10,is=2            0.4667    0.168
max_codes=32768,nprobe=10,is=1            0.4850    0.172
max_codes=32768,nprobe=10,is=2            0.4851    0.175
max_codes=16384,nprobe=12,is=1            0.4877    0.176
max_codes=65536,nprobe=10,is=1            0.4927    0.178
max_codes=65536,nprobe=10,is=2            0.4928    0.180
max_codes=32768,nprobe=12,is=1            0.5082    0.184
max_codes=32768,nprobe=12,is=2            0.5083    0.186
max_codes=65536,nprobe=12,is=1            0.5174    0.191
max_codes=65536,nprobe=12,is=2            0.5175    0.194
max_codes=32768,nprobe=14,is=1            0.5284    0.195
max_codes=32768,nprobe=14,is=2            0.5285    0.198
max_codes=32768,nprobe=14,is=3            0.5286    0.202
max_codes=65536,nprobe=14,is=1            0.5386    0.203
max_codes=65536,nprobe=14,is=2            0.5387    0.206
max_codes=32768,nprobe=16,is=1            0.5445    0.207
max_codes=32768,nprobe=16,is=2            0.5446    0.210
max_codes=32768,nprobe=16,is=3            0.5447    0.214
max_codes=65536,nprobe=16,is=1            0.5560    0.217
max_codes=65536,nprobe=16,is=2            0.5561    0.219
max_codes=65536,nprobe=16,is=3            0.5562    0.225
max_codes=65536,nprobe=16,is=4            0.5564    0.227
max_codes=32768,nprobe=20,is=1            0.5731    0.228
max_codes=32768,nprobe=20,is=2            0.5732    0.232
max_codes=32768,nprobe=20,is=3            0.5733    0.236
max_codes=32768,nprobe=20,is=4            0.5735    0.239
max_codes=65536,nprobe=20,is=1            0.5870    0.241
max_codes=65536,nprobe=20,is=2            0.5871    0.244
max_codes=65536,nprobe=20,is=3            0.5872    0.248
max_codes=32768,nprobe=24,is=1            0.5978    0.249
max_codes=32768,nprobe=24,is=2            0.5979    0.252
max_codes=32768,nprobe=24,is=3            0.5980    0.256
max_codes=32768,nprobe=24,is=4            0.5982    0.260
max_codes=65536,nprobe=24,is=1            0.6145    0.264
max_codes=65536,nprobe=24,is=2            0.6146    0.268
max_codes=32768,nprobe=28,is=1            0.6165    0.269
max_codes=32768,nprobe=28,is=2            0.6166    0.271
max_codes=32768,nprobe=28,is=3            0.6167    0.276
max_codes=32768,nprobe=28,is=4            0.6169    0.280
max_codes=32768,nprobe=28,is=5            0.6172    0.283
max_codes=65536,nprobe=28,is=1            0.6347    0.286
max_codes=65536,nprobe=28,is=2            0.6348    0.289
max_codes=65536,nprobe=28,is=3            0.6349    0.294
max_codes=65536,nprobe=28,is=4            0.6351    0.297
max_codes=65536,nprobe=28,is=5            0.6354    0.301
max_codes=65536,nprobe=32,is=1            0.6546    0.308
max_codes=65536,nprobe=32,is=2            0.6547    0.311
max_codes=65536,nprobe=32,is=3            0.6548    0.315
max_codes=65536,nprobe=32,is=4            0.6550    0.319
max_codes=65536,nprobe=32,is=5            0.6553    0.323
max_codes=inf,nprobe=32,is=1              0.6712    0.379
max_codes=inf,nprobe=32,is=2              0.6713    0.382
max_codes=inf,nprobe=32,is=3              0.6714    0.386
max_codes=inf,nprobe=32,is=4              0.6716    0.390
max_codes=inf,nprobe=32,is=5              0.6719    0.393
max_codes=32768,nprobe=64,is=1            0.7072    0.411
max_codes=32768,nprobe=64,is=2            0.7073    0.415
max_codes=32768,nprobe=64,is=3            0.7074    0.419
max_codes=32768,nprobe=64,is=4            0.7076    0.422
max_codes=32768,nprobe=64,is=5            0.7079    0.426
max_codes=65536,nprobe=64,is=1            0.7364    0.461
max_codes=65536,nprobe=64,is=2            0.7365    0.465
max_codes=65536,nprobe=64,is=3            0.7366    0.468
max_codes=65536,nprobe=64,is=4            0.7368    0.471
max_codes=65536,nprobe=64,is=5            0.7371    0.476
max_codes=32768,nprobe=128,is=1           0.7519    0.571
max_codes=32768,nprobe=128,is=2           0.7520    0.575
max_codes=32768,nprobe=128,is=3           0.7521    0.579
max_codes=32768,nprobe=128,is=4           0.7523    0.586
max_codes=32768,nprobe=128,is=5           0.7526    0.587
max_codes=inf,nprobe=64,is=1              0.7593    0.617
max_codes=inf,nprobe=64,is=3              0.7595    0.623
max_codes=inf,nprobe=64,is=4              0.7597    0.628
max_codes=inf,nprobe=64,is=5              0.7600    0.631
max_codes=65536,nprobe=128,is=1           0.7967    0.701
max_codes=65536,nprobe=128,is=2           0.7968    0.704
max_codes=65536,nprobe=128,is=3           0.7969    0.708
max_codes=65536,nprobe=128,is=4           0.7971    0.712
max_codes=65536,nprobe=128,is=5           0.7974    0.714
max_codes=65536,nprobe=256,is=1           0.8332    1.020
max_codes=65536,nprobe=256,is=2           0.8333    1.023
max_codes=65536,nprobe=256,is=3           0.8334    1.027
max_codes=65536,nprobe=256,is=4           0.8336    1.031
max_codes=65536,nprobe=256,is=5           0.8339    1.034
max_codes=65536,nprobe=512,is=1           0.8496    1.304
max_codes=65536,nprobe=512,is=2           0.8497    1.309
max_codes=65536,nprobe=512,is=3           0.8498    1.317
max_codes=65536,nprobe=512,is=5           0.8503    1.319
max_codes=inf,nprobe=256,is=1             0.8806    1.859
max_codes=inf,nprobe=256,is=2             0.8807    1.861
max_codes=inf,nprobe=256,is=3             0.8808    1.864
max_codes=inf,nprobe=256,is=4             0.8810    1.870
max_codes=inf,nprobe=256,is=5             0.8813    1.871


==> plots_recall/SIFT1000M_IMI2x12,VPQ_32x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=inf,nprobe=1,is=1               0.0812    0.079
max_codes=16384,nprobe=1,is=2             0.0814    0.084
max_codes=256,nprobe=2,is=1               0.0901    0.087
max_codes=512,nprobe=2,is=1               0.0953    0.089
max_codes=1024,nprobe=2,is=1              0.1016    0.090
max_codes=2048,nprobe=2,is=1              0.1065    0.092
max_codes=4096,nprobe=2,is=1              0.1086    0.093
max_codes=8192,nprobe=2,is=1              0.1101    0.094
max_codes=32768,nprobe=2,is=1             0.1110    0.096
max_codes=1024,nprobe=3,is=1              0.1131    0.100
max_codes=2048,nprobe=3,is=1              0.1211    0.102
max_codes=4096,nprobe=3,is=1              0.1243    0.104
max_codes=8192,nprobe=3,is=1              0.1271    0.106
max_codes=16384,nprobe=3,is=1             0.1278    0.108
max_codes=2048,nprobe=4,is=1              0.1295    0.108
max_codes=4096,nprobe=4,is=1              0.1351    0.112
max_codes=8192,nprobe=4,is=1              0.1391    0.114
max_codes=16384,nprobe=4,is=1             0.1403    0.117
max_codes=32768,nprobe=4,is=1             0.1415    0.120
max_codes=4096,nprobe=6,is=1              0.1481    0.123
max_codes=8192,nprobe=6,is=1              0.1541    0.128
max_codes=4096,nprobe=8,is=1              0.1562    0.131
max_codes=16384,nprobe=6,is=1             0.1567    0.132
max_codes=32768,nprobe=6,is=1             0.1581    0.135
max_codes=8192,nprobe=8,is=1              0.1634    0.137
max_codes=4096,nprobe=12,is=1             0.1641    0.141
max_codes=16384,nprobe=8,is=1             0.1666    0.143
max_codes=8192,nprobe=10,is=1             0.1709    0.145
max_codes=8192,nprobe=12,is=1             0.1752    0.151
max_codes=16384,nprobe=10,is=1            0.1753    0.152
max_codes=8192,nprobe=14,is=1             0.1782    0.157
max_codes=32768,nprobe=10,is=1            0.1783    0.158
max_codes=16384,nprobe=12,is=1            0.1804    0.161
max_codes=8192,nprobe=16,is=1             0.1805    0.164
max_codes=16384,nprobe=14,is=1            0.1835    0.167
max_codes=16384,nprobe=14,is=2            0.1852    0.173
max_codes=16384,nprobe=16,is=1            0.1867    0.176
max_codes=32768,nprobe=14,is=1            0.1868    0.176
max_codes=32768,nprobe=14,is=2            0.1885    0.181
max_codes=32768,nprobe=16,is=1            0.1902    0.186
max_codes=16384,nprobe=20,is=1            0.1912    0.189
max_codes=32768,nprobe=16,is=2            0.1915    0.191
max_codes=16384,nprobe=20,is=2            0.1924    0.195
max_codes=65536,nprobe=16,is=2            0.1925    0.200
max_codes=32768,nprobe=20,is=1            0.1949    0.202
max_codes=16384,nprobe=24,is=1            0.1960    0.202
max_codes=16384,nprobe=24,is=2            0.1961    0.208
max_codes=65536,nprobe=20,is=1            0.1965    0.213
max_codes=16384,nprobe=28,is=1            0.1987    0.214
max_codes=32768,nprobe=24,is=1            0.2004    0.217
max_codes=16384,nprobe=32,is=1            0.2012    0.225
max_codes=65536,nprobe=24,is=1            0.2023    0.230
max_codes=32768,nprobe=28,is=1            0.2035    0.232
max_codes=32768,nprobe=28,is=2            0.2037    0.238
max_codes=32768,nprobe=28,is=3            0.2041    0.243
max_codes=32768,nprobe=32,is=1            0.2062    0.245
max_codes=65536,nprobe=32,is=1            0.2086    0.263
max_codes=65536,nprobe=32,is=4            0.2097    0.281
max_codes=16384,nprobe=64,is=1            0.2100    0.289
max_codes=65536,nprobe=32,is=8            0.2104    0.302
max_codes=16384,nprobe=64,is=8            0.2122    0.329
max_codes=32768,nprobe=64,is=1            0.2180    0.339
max_codes=32768,nprobe=64,is=2            0.2194    0.346
max_codes=32768,nprobe=64,is=8            0.2205    0.377
max_codes=65536,nprobe=64,is=1            0.2209    0.377
max_codes=65536,nprobe=64,is=2            0.2218    0.384
max_codes=65536,nprobe=64,is=7            0.2219    0.411
max_codes=65536,nprobe=64,is=8            0.2228    0.416
max_codes=32768,nprobe=128,is=5           0.2229    0.480
max_codes=32768,nprobe=128,is=7           0.2234    0.490
max_codes=32768,nprobe=128,is=8           0.2248    0.495
max_codes=65536,nprobe=128,is=2           0.2250    0.557
max_codes=65536,nprobe=128,is=4           0.2255    0.567
max_codes=65536,nprobe=128,is=7           0.2262    0.580
max_codes=65536,nprobe=128,is=8           0.2270    0.590
max_codes=32768,nprobe=256,is=8           0.2272    0.601
max_codes=32768,nprobe=512,is=8           0.2274    0.705
max_codes=65536,nprobe=256,is=1           0.2278    0.778
max_codes=65536,nprobe=256,is=4           0.2290    0.792
max_codes=65536,nprobe=256,is=5           0.2292    0.800
max_codes=65536,nprobe=256,is=6           0.2293    0.805
max_codes=65536,nprobe=256,is=7           0.2296    0.808
max_codes=65536,nprobe=256,is=8           0.2304    0.818
max_codes=65536,nprobe=512,is=7           0.2306    1.026
max_codes=65536,nprobe=512,is=8           0.2315    1.033
max_codes=inf,nprobe=256,is=6             0.2317    1.452
max_codes=inf,nprobe=256,is=7             0.2319    1.464
max_codes=inf,nprobe=256,is=8             0.2332    1.465
max_codes=inf,nprobe=512,is=4             0.2334    2.612
max_codes=inf,nprobe=512,is=8             0.2352    2.612


==> plots_recall/SIFT1000M_IMI2x12,VPQ_32x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.1628    0.079
max_codes=256,nprobe=2,is=1               0.1823    0.087
max_codes=512,nprobe=2,is=1               0.1962    0.088
max_codes=1024,nprobe=2,is=1              0.2129    0.090
max_codes=2048,nprobe=2,is=1              0.2257    0.091
max_codes=4096,nprobe=2,is=1              0.2365    0.093
max_codes=8192,nprobe=2,is=1              0.2436    0.094
max_codes=16384,nprobe=2,is=1             0.2486    0.095
max_codes=32768,nprobe=2,is=1             0.2519    0.096
max_codes=65536,nprobe=2,is=1             0.2536    0.096
max_codes=inf,nprobe=2,is=1               0.2550    0.098
max_codes=2048,nprobe=3,is=1              0.2608    0.102
max_codes=4096,nprobe=3,is=1              0.2772    0.104
max_codes=8192,nprobe=3,is=1              0.2915    0.106
max_codes=16384,nprobe=3,is=1             0.3000    0.108
max_codes=32768,nprobe=3,is=1             0.3068    0.110
max_codes=4096,nprobe=4,is=1              0.3098    0.112
max_codes=8192,nprobe=4,is=1              0.3303    0.115
max_codes=16384,nprobe=4,is=1             0.3429    0.117
max_codes=32768,nprobe=4,is=1             0.3518    0.120
max_codes=65536,nprobe=4,is=1             0.3547    0.122
max_codes=inf,nprobe=4,is=1               0.3578    0.127
max_codes=8192,nprobe=6,is=1              0.3786    0.127
max_codes=16384,nprobe=6,is=1             0.3976    0.132
max_codes=32768,nprobe=6,is=1             0.4093    0.135
max_codes=8192,nprobe=8,is=1              0.4115    0.137
max_codes=65536,nprobe=6,is=1             0.4139    0.139
max_codes=16384,nprobe=8,is=1             0.4357    0.143
max_codes=8192,nprobe=10,is=1             0.4364    0.145
max_codes=32768,nprobe=8,is=1             0.4513    0.147
max_codes=8192,nprobe=12,is=1             0.4536    0.151
max_codes=16384,nprobe=10,is=1            0.4656    0.152
max_codes=8192,nprobe=14,is=1             0.4679    0.157
max_codes=32768,nprobe=10,is=1            0.4830    0.158
max_codes=16384,nprobe=12,is=1            0.4866    0.161
max_codes=65536,nprobe=10,is=1            0.4898    0.163
max_codes=16384,nprobe=14,is=1            0.5047    0.167
max_codes=32768,nprobe=12,is=1            0.5061    0.167
max_codes=65536,nprobe=12,is=1            0.5144    0.174
max_codes=32768,nprobe=14,is=1            0.5261    0.176
max_codes=32768,nprobe=14,is=2            0.5262    0.182
max_codes=65536,nprobe=14,is=1            0.5354    0.183
max_codes=32768,nprobe=16,is=1            0.5422    0.185
max_codes=16384,nprobe=20,is=1            0.5433    0.189
max_codes=65536,nprobe=16,is=1            0.5528    0.194
max_codes=16384,nprobe=24,is=1            0.5635    0.202
max_codes=32768,nprobe=20,is=1            0.5705    0.202
max_codes=32768,nprobe=20,is=2            0.5706    0.208
max_codes=65536,nprobe=20,is=1            0.5834    0.212
max_codes=32768,nprobe=24,is=1            0.5945    0.217
max_codes=65536,nprobe=24,is=1            0.6102    0.230
max_codes=32768,nprobe=28,is=1            0.6130    0.231
max_codes=65536,nprobe=28,is=1            0.6302    0.246
max_codes=32768,nprobe=32,is=1            0.6310    0.248
max_codes=32768,nprobe=32,is=3            0.6313    0.259
max_codes=65536,nprobe=32,is=1            0.6499    0.263
max_codes=65536,nprobe=32,is=3            0.6501    0.275
max_codes=inf,nprobe=32,is=1              0.6650    0.327
max_codes=32768,nprobe=64,is=1            0.7036    0.338
max_codes=32768,nprobe=64,is=3            0.7038    0.350
max_codes=32768,nprobe=64,is=5            0.7039    0.361
max_codes=65536,nprobe=64,is=1            0.7312    0.378
max_codes=32768,nprobe=128,is=1           0.7469    0.457
max_codes=32768,nprobe=128,is=3           0.7471    0.469
max_codes=32768,nprobe=128,is=4           0.7472    0.474
max_codes=inf,nprobe=64,is=1              0.7524    0.510
max_codes=65536,nprobe=128,is=1           0.7893    0.552
max_codes=65536,nprobe=256,is=1           0.8237    0.780
max_codes=65536,nprobe=256,is=8           0.8238    0.818
max_codes=65536,nprobe=512,is=1           0.8389    1.001
max_codes=65536,nprobe=512,is=4           0.8392    1.018
max_codes=inf,nprobe=256,is=1             0.8676    1.433
max_codes=inf,nprobe=512,is=1             0.9043    2.581


==> plots_recall/SIFT1000M_IMI2x12,VPQ_8x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.0647    0.091
max_codes=32768,nprobe=1,is=4             0.0648    0.093
max_codes=256,nprobe=2,is=1               0.0715    0.099
max_codes=512,nprobe=2,is=2               0.0749    0.102
max_codes=512,nprobe=2,is=4               0.0751    0.104
max_codes=1024,nprobe=2,is=1              0.0801    0.104
max_codes=2048,nprobe=2,is=1              0.0828    0.105
max_codes=2048,nprobe=2,is=2              0.0829    0.106
max_codes=4096,nprobe=2,is=1              0.0840    0.107
max_codes=4096,nprobe=2,is=2              0.0842    0.107
max_codes=16384,nprobe=2,is=2             0.0846    0.109
max_codes=32768,nprobe=2,is=1             0.0849    0.110
max_codes=65536,nprobe=2,is=1             0.0852    0.111
max_codes=65536,nprobe=2,is=2             0.0854    0.111
max_codes=1024,nprobe=3,is=1              0.0870    0.115
max_codes=2048,nprobe=3,is=2              0.0920    0.118
max_codes=2048,nprobe=3,is=4              0.0922    0.120
max_codes=4096,nprobe=3,is=1              0.0933    0.121
max_codes=8192,nprobe=3,is=1              0.0938    0.123
max_codes=8192,nprobe=3,is=4              0.0939    0.125
max_codes=16384,nprobe=3,is=1             0.0944    0.125
max_codes=16384,nprobe=3,is=4             0.0945    0.127
max_codes=2048,nprobe=4,is=1              0.0977    0.127
max_codes=2048,nprobe=4,is=2              0.0979    0.127
max_codes=4096,nprobe=4,is=2              0.1013    0.131
max_codes=8192,nprobe=4,is=1              0.1024    0.135
max_codes=8192,nprobe=4,is=4              0.1026    0.136
max_codes=16384,nprobe=4,is=1             0.1032    0.138
max_codes=16384,nprobe=4,is=4             0.1034    0.139
max_codes=2048,nprobe=6,is=2              0.1046    0.140
max_codes=2048,nprobe=6,is=4              0.1047    0.141
max_codes=4096,nprobe=6,is=1              0.1093    0.148
max_codes=4096,nprobe=6,is=3              0.1095    0.148
max_codes=8192,nprobe=6,is=1              0.1113    0.154
max_codes=8192,nprobe=6,is=7              0.1114    0.155
max_codes=16384,nprobe=6,is=2             0.1132    0.159
max_codes=16384,nprobe=6,is=4             0.1133    0.160
max_codes=32768,nprobe=6,is=5             0.1145    0.164
max_codes=4096,nprobe=10,is=8             0.1160    0.171
max_codes=4096,nprobe=10,is=2             0.1163    0.171
max_codes=16384,nprobe=8,is=5             0.1172    0.178
max_codes=4096,nprobe=12,is=3             0.1173    0.180
max_codes=8192,nprobe=10,is=8             0.1200    0.184
max_codes=8192,nprobe=10,is=4             0.1201    0.184
max_codes=16384,nprobe=10,is=2            0.1215    0.194
max_codes=16384,nprobe=10,is=4            0.1216    0.194
max_codes=8192,nprobe=12,is=7             0.1220    0.196
max_codes=8192,nprobe=12,is=8             0.1221    0.196
max_codes=8192,nprobe=12,is=2             0.1222    0.196
max_codes=32768,nprobe=10,is=7            0.1232    0.201
max_codes=8192,nprobe=14,is=8             0.1244    0.207
max_codes=32768,nprobe=12,is=1            0.1257    0.218
max_codes=8192,nprobe=16,is=8             0.1259    0.219
max_codes=8192,nprobe=16,is=2             0.1260    0.219
max_codes=16384,nprobe=14,is=8            0.1262    0.223
max_codes=16384,nprobe=14,is=2            0.1263    0.223
max_codes=16384,nprobe=14,is=4            0.1264    0.223
max_codes=32768,nprobe=14,is=3            0.1282    0.234
max_codes=32768,nprobe=14,is=4            0.1284    0.235
max_codes=65536,nprobe=14,is=5            0.1286    0.244
max_codes=32768,nprobe=16,is=7            0.1297    0.251
max_codes=65536,nprobe=16,is=8            0.1300    0.261
max_codes=65536,nprobe=16,is=6            0.1301    0.262
max_codes=8192,nprobe=28,is=8             0.1318    0.270
max_codes=32768,nprobe=20,is=8            0.1322    0.282
max_codes=32768,nprobe=20,is=1            0.1324    0.283
max_codes=16384,nprobe=24,is=7            0.1325    0.288
max_codes=65536,nprobe=20,is=7            0.1327    0.296
max_codes=65536,nprobe=20,is=1            0.1330    0.296
max_codes=16384,nprobe=28,is=8            0.1352    0.310
max_codes=32768,nprobe=24,is=1            0.1354    0.313
max_codes=65536,nprobe=24,is=8            0.1359    0.329
max_codes=65536,nprobe=24,is=1            0.1361    0.330
max_codes=32768,nprobe=28,is=8            0.1381    0.340
max_codes=32768,nprobe=28,is=1            0.1382    0.341
max_codes=65536,nprobe=28,is=8            0.1388    0.361
max_codes=65536,nprobe=28,is=1            0.1389    0.362
max_codes=65536,nprobe=32,is=3            0.1397    0.394
max_codes=32768,nprobe=64,is=8            0.1429    0.549
max_codes=32768,nprobe=64,is=1            0.1430    0.550
max_codes=32768,nprobe=64,is=2            0.1431    0.551
max_codes=65536,nprobe=64,is=8            0.1437    0.618
max_codes=65536,nprobe=64,is=2            0.1438    0.626
max_codes=32768,nprobe=128,is=8           0.1453    0.786
max_codes=65536,nprobe=128,is=8           0.1465    0.975
max_codes=inf,nprobe=128,is=4             0.1466    1.435
max_codes=65536,nprobe=256,is=8           0.1475    1.450
max_codes=65536,nprobe=512,is=8           0.1479    1.848


==> plots_recall/SIFT1000M_IMI2x12,VPQ_8x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
max_codes=256,nprobe=1,is=1               0.1584    0.092
max_codes=256,nprobe=2,is=1               0.1778    0.100
max_codes=512,nprobe=2,is=2               0.1916    0.102
max_codes=1024,nprobe=2,is=1              0.2083    0.105
max_codes=2048,nprobe=2,is=2              0.2210    0.106
max_codes=4096,nprobe=2,is=1              0.2315    0.107
max_codes=8192,nprobe=2,is=2              0.2379    0.109
max_codes=16384,nprobe=2,is=1             0.2418    0.110
max_codes=32768,nprobe=2,is=1             0.2447    0.111
max_codes=65536,nprobe=2,is=1             0.2456    0.111
max_codes=inf,nprobe=2,is=1               0.2462    0.113
max_codes=2048,nprobe=3,is=1              0.2554    0.119
max_codes=2048,nprobe=3,is=2              0.2555    0.119
max_codes=2048,nprobe=3,is=3              0.2556    0.120
max_codes=2048,nprobe=3,is=4              0.2558    0.120
max_codes=4096,nprobe=3,is=2              0.2715    0.122
max_codes=4096,nprobe=3,is=3              0.2716    0.123
max_codes=4096,nprobe=3,is=4              0.2718    0.123
max_codes=8192,nprobe=3,is=2              0.2847    0.124
max_codes=8192,nprobe=3,is=3              0.2848    0.125
max_codes=8192,nprobe=3,is=4              0.2850    0.125
max_codes=16384,nprobe=3,is=2             0.2920    0.126
max_codes=16384,nprobe=3,is=3             0.2921    0.127
max_codes=16384,nprobe=3,is=4             0.2923    0.127
max_codes=32768,nprobe=3,is=1             0.2981    0.128
max_codes=32768,nprobe=3,is=2             0.2982    0.128
max_codes=32768,nprobe=3,is=3             0.2983    0.129
max_codes=32768,nprobe=3,is=4             0.2985    0.129
max_codes=65536,nprobe=3,is=1             0.2998    0.129
max_codes=65536,nprobe=3,is=2             0.2999    0.130
max_codes=65536,nprobe=3,is=4             0.3002    0.130
max_codes=4096,nprobe=4,is=2              0.3036    0.132
max_codes=4096,nprobe=4,is=5              0.3040    0.133
max_codes=8192,nprobe=4,is=1              0.3226    0.135
max_codes=8192,nprobe=4,is=2              0.3227    0.136
max_codes=8192,nprobe=4,is=3              0.3228    0.136
max_codes=8192,nprobe=4,is=4              0.3230    0.136
max_codes=8192,nprobe=4,is=5              0.3231    0.137
max_codes=16384,nprobe=4,is=3             0.3337    0.139
max_codes=16384,nprobe=4,is=5             0.3340    0.140
max_codes=32768,nprobe=4,is=2             0.3417    0.141
max_codes=32768,nprobe=4,is=3             0.3418    0.142
max_codes=32768,nprobe=4,is=5             0.3421    0.142
max_codes=65536,nprobe=4,is=2             0.3436    0.143
max_codes=65536,nprobe=4,is=4             0.3439    0.144
max_codes=65536,nprobe=4,is=5             0.3440    0.144
max_codes=inf,nprobe=4,is=2               0.3450    0.148
max_codes=inf,nprobe=4,is=3               0.3451    0.150
max_codes=inf,nprobe=4,is=4               0.3453    0.150
max_codes=inf,nprobe=4,is=5               0.3454    0.150
max_codes=8192,nprobe=6,is=1              0.3696    0.154
max_codes=8192,nprobe=6,is=2              0.3697    0.155
max_codes=8192,nprobe=6,is=4              0.3700    0.155
max_codes=8192,nprobe=6,is=6              0.3702    0.156
max_codes=16384,nprobe=6,is=4             0.3868    0.160
max_codes=16384,nprobe=6,is=5             0.3870    0.160
max_codes=32768,nprobe=6,is=8             0.3974    0.164
max_codes=65536,nprobe=6,is=1             0.4002    0.168
max_codes=65536,nprobe=6,is=2             0.4003    0.168
max_codes=65536,nprobe=6,is=3             0.4004    0.168
max_codes=65536,nprobe=6,is=4             0.4006    0.168
max_codes=65536,nprobe=6,is=5             0.4008    0.168
max_codes=8192,nprobe=8,is=8              0.4015    0.172
max_codes=inf,nprobe=6,is=4               0.4028    0.178
max_codes=inf,nprobe=6,is=6               0.4030    0.178
max_codes=16384,nprobe=8,is=3             0.4217    0.178
max_codes=16384,nprobe=8,is=8             0.4222    0.179
max_codes=8192,nprobe=10,is=7             0.4251    0.184
max_codes=32768,nprobe=8,is=8             0.4361    0.184
max_codes=65536,nprobe=8,is=1             0.4399    0.188
max_codes=65536,nprobe=8,is=3             0.4401    0.188
max_codes=65536,nprobe=8,is=5             0.4406    0.189
max_codes=16384,nprobe=10,is=8            0.4505    0.194
max_codes=32768,nprobe=10,is=6            0.4660    0.201
max_codes=65536,nprobe=10,is=6            0.4716    0.208
max_codes=32768,nprobe=12,is=8            0.4873    0.220
max_codes=65536,nprobe=12,is=6            0.4940    0.226
max_codes=32768,nprobe=14,is=1            0.5049    0.235
max_codes=32768,nprobe=14,is=4            0.5053    0.235
max_codes=32768,nprobe=14,is=8            0.5056    0.236
max_codes=65536,nprobe=14,is=5            0.5131    0.243
max_codes=32768,nprobe=16,is=8            0.5211    0.251
max_codes=65536,nprobe=16,is=6            0.5298    0.262
max_codes=32768,nprobe=20,is=1            0.5467    0.285
max_codes=32768,nprobe=20,is=8            0.5473    0.286
max_codes=65536,nprobe=20,is=2            0.5576    0.296
max_codes=65536,nprobe=20,is=4            0.5578    0.297
max_codes=65536,nprobe=20,is=8            0.5581    0.299
max_codes=32768,nprobe=24,is=7            0.5696    0.312
max_codes=65536,nprobe=24,is=2            0.5825    0.330
max_codes=65536,nprobe=24,is=4            0.5827    0.330
max_codes=65536,nprobe=24,is=8            0.5830    0.333
max_codes=32768,nprobe=28,is=8            0.5864    0.343
max_codes=65536,nprobe=28,is=3            0.6005    0.362
max_codes=65536,nprobe=28,is=8            0.6010    0.365
max_codes=32768,nprobe=32,is=8            0.6029    0.366
max_codes=65536,nprobe=32,is=5            0.6189    0.393
max_codes=inf,nprobe=32,is=8              0.6261    0.482
max_codes=32768,nprobe=64,is=2            0.6663    0.550
max_codes=32768,nprobe=64,is=3            0.6664    0.551
max_codes=32768,nprobe=64,is=8            0.6669    0.557
max_codes=65536,nprobe=64,is=7            0.6901    0.617
max_codes=32768,nprobe=128,is=8           0.7046    0.797
max_codes=65536,nprobe=128,is=7           0.7389    0.975
max_codes=inf,nprobe=128,is=8             0.7539    1.437
max_codes=65536,nprobe=256,is=7           0.7657    1.450
max_codes=65536,nprobe=256,is=8           0.7658    1.476
max_codes=65536,nprobe=512,is=7           0.7760    1.846
max_codes=65536,nprobe=512,is=8           0.7761    1.847
max_codes=inf,nprobe=256,is=6             0.7890    2.622


==> plots_recall/SIFT1000M_IVF262144_HNSW32,PQ16-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=46                 0.0001    0.065
nprobe=1,efSearch=2,ht=48                 0.0002    0.066
nprobe=1,efSearch=2,ht=50                 0.0009    0.069
nprobe=1,efSearch=2,ht=52                 0.0027    0.074
nprobe=1,efSearch=2,ht=54                 0.0051    0.080
nprobe=1,efSearch=2,ht=56                 0.0115    0.089
nprobe=1,efSearch=4,ht=56                 0.0154    0.100
nprobe=1,efSearch=2,ht=58                 0.0195    0.101
nprobe=1,efSearch=4,ht=58                 0.0255    0.112
nprobe=1,efSearch=2,ht=60                 0.0299    0.115
nprobe=1,efSearch=4,ht=60                 0.0411    0.126
nprobe=1,efSearch=2,ht=62                 0.0441    0.133
nprobe=1,efSearch=4,ht=62                 0.0603    0.144
nprobe=1,efSearch=2,ht=64                 0.0614    0.149
nprobe=1,efSearch=2,ht=128                0.1095    0.151
nprobe=1,efSearch=4,ht=128                0.1437    0.163
nprobe=1,efSearch=6,ht=128                0.1544    0.173
nprobe=1,efSearch=8,ht=128                0.1584    0.181
nprobe=1,efSearch=12,ht=128               0.1595    0.201
nprobe=1,efSearch=16,ht=128               0.1603    0.218
nprobe=2,efSearch=4,ht=128                0.1863    0.256
nprobe=2,efSearch=6,ht=128                0.2017    0.267
nprobe=2,efSearch=8,ht=128                0.2060    0.276
nprobe=2,efSearch=12,ht=128               0.2100    0.295
nprobe=2,efSearch=16,ht=128               0.2112    0.313
nprobe=3,efSearch=6,ht=128                0.2244    0.342
nprobe=3,efSearch=8,ht=128                0.2298    0.352
nprobe=3,efSearch=12,ht=128               0.2353    0.369
nprobe=3,efSearch=16,ht=128               0.2366    0.388
nprobe=4,efSearch=8,ht=128                0.2444    0.426
nprobe=4,efSearch=12,ht=128               0.2511    0.445
nprobe=4,efSearch=16,ht=128               0.2530    0.463
nprobe=5,efSearch=8,ht=128                0.2550    0.500
nprobe=5,efSearch=12,ht=128               0.2613    0.520
nprobe=5,efSearch=16,ht=128               0.2634    0.539
nprobe=5,efSearch=28,ht=128               0.2640    0.585
nprobe=6,efSearch=12,ht=128               0.2695    0.593
nprobe=6,efSearch=16,ht=128               0.2715    0.608
nprobe=6,efSearch=28,ht=128               0.2720    0.661
nprobe=7,efSearch=12,ht=128               0.2767    0.662
nprobe=7,efSearch=16,ht=128               0.2791    0.681
nprobe=7,efSearch=20,ht=128               0.2792    0.697
nprobe=7,efSearch=24,ht=128               0.2796    0.716
nprobe=7,efSearch=28,ht=128               0.2801    0.729
nprobe=8,efSearch=12,ht=128               0.2810    0.741
nprobe=8,efSearch=16,ht=128               0.2836    0.757
nprobe=8,efSearch=20,ht=128               0.2840    0.775
nprobe=8,efSearch=24,ht=128               0.2846    0.791
nprobe=8,efSearch=28,ht=128               0.2850    0.805
nprobe=8,efSearch=32,ht=128               0.2852    0.822
nprobe=10,efSearch=12,ht=128              0.2885    0.882
nprobe=10,efSearch=16,ht=128              0.2924    0.904
nprobe=10,efSearch=20,ht=128              0.2928    0.921
nprobe=10,efSearch=24,ht=128              0.2931    0.939
nprobe=10,efSearch=28,ht=128              0.2938    0.947
nprobe=12,efSearch=12,ht=128              0.2945    1.023
nprobe=12,efSearch=16,ht=128              0.2978    1.042
nprobe=12,efSearch=20,ht=128              0.2979    1.056
nprobe=12,efSearch=24,ht=128              0.2988    1.074
nprobe=12,efSearch=28,ht=128              0.2996    1.088
nprobe=14,efSearch=12,ht=128              0.3007    1.173
nprobe=14,efSearch=16,ht=128              0.3018    1.185
nprobe=14,efSearch=20,ht=128              0.3021    1.201
nprobe=14,efSearch=24,ht=128              0.3027    1.217
nprobe=14,efSearch=28,ht=128              0.3034    1.236
nprobe=16,efSearch=12,ht=128              0.3043    1.324
nprobe=16,efSearch=16,ht=128              0.3049    1.335
nprobe=16,efSearch=20,ht=128              0.3060    1.352
nprobe=16,efSearch=24,ht=128              0.3063    1.369
nprobe=16,efSearch=28,ht=128              0.3071    1.385
nprobe=16,efSearch=64,ht=128              0.3081    1.521
nprobe=16,efSearch=128,ht=128             0.3083    1.758
nprobe=32,efSearch=20,ht=128              0.3185    2.488
nprobe=32,efSearch=64,ht=128              0.3222    2.650


==> plots_recall/SIFT1000M_IVF262144_HNSW32,PQ16-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=46                 0.0001    0.065
nprobe=1,efSearch=2,ht=48                 0.0002    0.066
nprobe=1,efSearch=2,ht=50                 0.0009    0.069
nprobe=1,efSearch=2,ht=52                 0.0028    0.074
nprobe=1,efSearch=2,ht=54                 0.0056    0.080
nprobe=1,efSearch=2,ht=56                 0.0128    0.089
nprobe=1,efSearch=4,ht=56                 0.0166    0.100
nprobe=1,efSearch=2,ht=58                 0.0237    0.101
nprobe=1,efSearch=4,ht=58                 0.0304    0.112
nprobe=1,efSearch=2,ht=60                 0.0379    0.115
nprobe=1,efSearch=4,ht=60                 0.0518    0.127
nprobe=1,efSearch=2,ht=62                 0.0610    0.133
nprobe=1,efSearch=4,ht=62                 0.0834    0.144
nprobe=1,efSearch=2,ht=64                 0.0898    0.149
nprobe=1,efSearch=2,ht=128                0.1892    0.152
nprobe=1,efSearch=4,ht=128                0.2519    0.163
nprobe=1,efSearch=6,ht=128                0.2698    0.173
nprobe=1,efSearch=8,ht=128                0.2757    0.183
nprobe=1,efSearch=12,ht=128               0.2794    0.205
nprobe=1,efSearch=16,ht=128               0.2806    0.220
nprobe=2,efSearch=4,ht=128                0.3609    0.259
nprobe=2,efSearch=6,ht=128                0.3923    0.270
nprobe=2,efSearch=8,ht=128                0.4004    0.279
nprobe=2,efSearch=12,ht=128               0.4092    0.297
nprobe=2,efSearch=16,ht=128               0.4113    0.315
nprobe=2,efSearch=20,ht=128               0.4118    0.331
nprobe=3,efSearch=4,ht=128                0.4205    0.334
nprobe=3,efSearch=6,ht=128                0.4633    0.345
nprobe=3,efSearch=8,ht=128                0.4750    0.354
nprobe=3,efSearch=12,ht=128               0.4866    0.377
nprobe=3,efSearch=16,ht=128               0.4898    0.391
nprobe=3,efSearch=20,ht=128               0.4909    0.409
nprobe=4,efSearch=6,ht=128                0.5128    0.417
nprobe=4,efSearch=8,ht=128                0.5298    0.426
nprobe=4,efSearch=12,ht=128               0.5448    0.444
nprobe=4,efSearch=16,ht=128               0.5494    0.462
nprobe=4,efSearch=20,ht=128               0.5507    0.485
nprobe=4,efSearch=24,ht=128               0.5512    0.498
nprobe=5,efSearch=8,ht=128                0.5705    0.503
nprobe=5,efSearch=12,ht=128               0.5878    0.522
nprobe=5,efSearch=16,ht=128               0.5918    0.540
nprobe=5,efSearch=20,ht=128               0.5931    0.557
nprobe=6,efSearch=8,ht=128                0.5974    0.573
nprobe=6,efSearch=12,ht=128               0.6202    0.591
nprobe=6,efSearch=16,ht=128               0.6245    0.609
nprobe=6,efSearch=20,ht=128               0.6267    0.627
nprobe=6,efSearch=24,ht=128               0.6283    0.648
nprobe=6,efSearch=28,ht=128               0.6292    0.659
nprobe=7,efSearch=12,ht=128               0.6502    0.668
nprobe=7,efSearch=16,ht=128               0.6570    0.686
nprobe=7,efSearch=20,ht=128               0.6596    0.704
nprobe=7,efSearch=24,ht=128               0.6607    0.725
nprobe=7,efSearch=28,ht=128               0.6618    0.737
nprobe=8,efSearch=12,ht=128               0.6714    0.742
nprobe=8,efSearch=16,ht=128               0.6795    0.758
nprobe=8,efSearch=20,ht=128               0.6832    0.776
nprobe=8,efSearch=24,ht=128               0.6852    0.794
nprobe=8,efSearch=28,ht=128               0.6862    0.809
nprobe=8,efSearch=32,ht=128               0.6871    0.827
nprobe=10,efSearch=8,ht=128               0.6933    0.877
nprobe=10,efSearch=12,ht=128              0.7057    0.887
nprobe=10,efSearch=16,ht=128              0.7152    0.905
nprobe=10,efSearch=20,ht=128              0.7185    0.921
nprobe=10,efSearch=24,ht=128              0.7202    0.938
nprobe=10,efSearch=28,ht=128              0.7215    0.955
nprobe=10,efSearch=32,ht=128              0.7225    0.972
nprobe=12,efSearch=12,ht=128              0.7315    1.025
nprobe=12,efSearch=16,ht=128              0.7412    1.043
nprobe=12,efSearch=20,ht=128              0.7463    1.059
nprobe=12,efSearch=24,ht=128              0.7487    1.077
nprobe=12,efSearch=28,ht=128              0.7499    1.092
nprobe=12,efSearch=32,ht=128              0.7514    1.109
nprobe=14,efSearch=12,ht=128              0.7586    1.182
nprobe=14,efSearch=16,ht=128              0.7647    1.194
nprobe=14,efSearch=20,ht=128              0.7696    1.212
nprobe=14,efSearch=24,ht=128              0.7731    1.227
nprobe=14,efSearch=28,ht=128              0.7742    1.253
nprobe=14,efSearch=32,ht=128              0.7759    1.260
nprobe=16,efSearch=12,ht=128              0.7781    1.328
nprobe=16,efSearch=16,ht=128              0.7821    1.338
nprobe=16,efSearch=20,ht=128              0.7884    1.355
nprobe=16,efSearch=24,ht=128              0.7920    1.372
nprobe=16,efSearch=28,ht=128              0.7935    1.396
nprobe=16,efSearch=32,ht=128              0.7948    1.404
nprobe=16,efSearch=64,ht=128              0.7964    1.527
nprobe=16,efSearch=128,ht=128             0.7973    1.765
nprobe=32,efSearch=20,ht=128              0.8618    2.504
nprobe=32,efSearch=64,ht=128              0.8746    2.667


==> plots_recall/SIFT1000M_IVF262144_HNSW32,PQ16np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.1119    0.152
nprobe=1,efSearch=4,ht=0                  0.1459    0.163
nprobe=1,efSearch=6,ht=0                  0.1556    0.174
nprobe=1,efSearch=8,ht=0                  0.1599    0.188
nprobe=1,efSearch=12,ht=0                 0.1615    0.205
nprobe=1,efSearch=16,ht=0                 0.1619    0.225
nprobe=2,efSearch=4,ht=0                  0.1903    0.258
nprobe=2,efSearch=6,ht=0                  0.2040    0.270
nprobe=2,efSearch=8,ht=0                  0.2085    0.279
nprobe=2,efSearch=12,ht=0                 0.2120    0.299
nprobe=2,efSearch=16,ht=0                 0.2126    0.320
nprobe=2,efSearch=20,ht=0                 0.2129    0.339
nprobe=3,efSearch=6,ht=0                  0.2286    0.345
nprobe=3,efSearch=8,ht=0                  0.2330    0.357
nprobe=3,efSearch=12,ht=0                 0.2386    0.376
nprobe=3,efSearch=16,ht=0                 0.2400    0.393
nprobe=4,efSearch=6,ht=0                  0.2416    0.424
nprobe=4,efSearch=8,ht=0                  0.2482    0.434
nprobe=4,efSearch=12,ht=0                 0.2540    0.451
nprobe=4,efSearch=16,ht=0                 0.2563    0.470
nprobe=4,efSearch=20,ht=0                 0.2564    0.486
nprobe=5,efSearch=8,ht=0                  0.2593    0.503
nprobe=5,efSearch=12,ht=0                 0.2658    0.530
nprobe=5,efSearch=16,ht=0                 0.2685    0.544
nprobe=5,efSearch=20,ht=0                 0.2688    0.562
nprobe=5,efSearch=24,ht=0                 0.2689    0.578
nprobe=5,efSearch=28,ht=0                 0.2696    0.594
nprobe=6,efSearch=12,ht=0                 0.2740    0.596
nprobe=6,efSearch=16,ht=0                 0.2764    0.614
nprobe=6,efSearch=20,ht=0                 0.2767    0.634
nprobe=6,efSearch=24,ht=0                 0.2769    0.652
nprobe=6,efSearch=28,ht=0                 0.2773    0.667
nprobe=7,efSearch=12,ht=0                 0.2827    0.674
nprobe=7,efSearch=16,ht=0                 0.2860    0.685
nprobe=7,efSearch=20,ht=0                 0.2862    0.707
nprobe=7,efSearch=28,ht=0                 0.2865    0.739
nprobe=8,efSearch=12,ht=0                 0.2869    0.739
nprobe=8,efSearch=16,ht=0                 0.2907    0.758
nprobe=8,efSearch=20,ht=0                 0.2912    0.779
nprobe=8,efSearch=24,ht=0                 0.2913    0.798
nprobe=8,efSearch=28,ht=0                 0.2916    0.811
nprobe=10,efSearch=12,ht=0                0.2947    0.884
nprobe=10,efSearch=16,ht=0                0.2990    0.902
nprobe=10,efSearch=20,ht=0                0.2996    0.923
nprobe=10,efSearch=28,ht=0                0.3000    0.959
nprobe=12,efSearch=12,ht=0                0.3002    1.030
nprobe=12,efSearch=16,ht=0                0.3046    1.046
nprobe=12,efSearch=20,ht=0                0.3056    1.067
nprobe=12,efSearch=24,ht=0                0.3058    1.083
nprobe=12,efSearch=28,ht=0                0.3065    1.102
nprobe=14,efSearch=12,ht=0                0.3072    1.176
nprobe=14,efSearch=16,ht=0                0.3091    1.189
nprobe=14,efSearch=20,ht=0                0.3101    1.211
nprobe=14,efSearch=24,ht=0                0.3105    1.227
nprobe=14,efSearch=28,ht=0                0.3107    1.246
nprobe=16,efSearch=12,ht=0                0.3111    1.333
nprobe=16,efSearch=16,ht=0                0.3123    1.334
nprobe=16,efSearch=20,ht=0                0.3136    1.350
nprobe=16,efSearch=28,ht=0                0.3140    1.392
nprobe=16,efSearch=64,ht=0                0.3141    1.542
nprobe=16,efSearch=128,ht=0               0.3147    1.777
nprobe=32,efSearch=32,ht=0                0.3271    2.606


==> plots_recall/SIFT1000M_IVF262144_HNSW32,PQ16np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.1879    0.155
nprobe=1,efSearch=4,ht=0                  0.2529    0.165
nprobe=1,efSearch=6,ht=0                  0.2690    0.175
nprobe=1,efSearch=8,ht=0                  0.2766    0.186
nprobe=1,efSearch=12,ht=0                 0.2800    0.205
nprobe=1,efSearch=16,ht=0                 0.2808    0.226
nprobe=1,efSearch=20,ht=0                 0.2811    0.242
nprobe=2,efSearch=4,ht=0                  0.3619    0.260
nprobe=2,efSearch=6,ht=0                  0.3918    0.271
nprobe=2,efSearch=8,ht=0                  0.4005    0.281
nprobe=2,efSearch=12,ht=0                 0.4093    0.300
nprobe=2,efSearch=16,ht=0                 0.4115    0.323
nprobe=3,efSearch=4,ht=0                  0.4209    0.337
nprobe=3,efSearch=6,ht=0                  0.4628    0.350
nprobe=3,efSearch=8,ht=0                  0.4751    0.358
nprobe=3,efSearch=12,ht=0                 0.4865    0.377
nprobe=3,efSearch=16,ht=0                 0.4896    0.396
nprobe=3,efSearch=20,ht=0                 0.4903    0.414
nprobe=4,efSearch=6,ht=0                  0.5119    0.423
nprobe=4,efSearch=8,ht=0                  0.5295    0.433
nprobe=4,efSearch=12,ht=0                 0.5443    0.456
nprobe=4,efSearch=16,ht=0                 0.5492    0.471
nprobe=4,efSearch=20,ht=0                 0.5500    0.489
nprobe=4,efSearch=24,ht=0                 0.5509    0.506
nprobe=5,efSearch=8,ht=0                  0.5699    0.509
nprobe=5,efSearch=12,ht=0                 0.5872    0.527
nprobe=5,efSearch=16,ht=0                 0.5921    0.545
nprobe=5,efSearch=20,ht=0                 0.5930    0.563
nprobe=6,efSearch=8,ht=0                  0.5973    0.582
nprobe=6,efSearch=12,ht=0                 0.6197    0.601
nprobe=6,efSearch=16,ht=0                 0.6248    0.623
nprobe=6,efSearch=20,ht=0                 0.6263    0.637
nprobe=6,efSearch=24,ht=0                 0.6281    0.655
nprobe=6,efSearch=28,ht=0                 0.6291    0.672
nprobe=7,efSearch=12,ht=0                 0.6501    0.675
nprobe=7,efSearch=16,ht=0                 0.6574    0.693
nprobe=7,efSearch=20,ht=0                 0.6593    0.711
nprobe=7,efSearch=24,ht=0                 0.6606    0.729
nprobe=7,efSearch=28,ht=0                 0.6618    0.746
nprobe=8,efSearch=12,ht=0                 0.6712    0.748
nprobe=8,efSearch=16,ht=0                 0.6802    0.766
nprobe=8,efSearch=20,ht=0                 0.6833    0.789
nprobe=8,efSearch=24,ht=0                 0.6857    0.802
nprobe=8,efSearch=28,ht=0                 0.6866    0.819
nprobe=8,efSearch=32,ht=0                 0.6875    0.843
nprobe=10,efSearch=8,ht=0                 0.6920    0.883
nprobe=10,efSearch=12,ht=0                0.7054    0.899
nprobe=10,efSearch=16,ht=0                0.7152    0.917
nprobe=10,efSearch=20,ht=0                0.7182    0.931
nprobe=10,efSearch=24,ht=0                0.7202    0.948
nprobe=10,efSearch=28,ht=0                0.7216    0.966
nprobe=10,efSearch=32,ht=0                0.7226    0.983
nprobe=12,efSearch=12,ht=0                0.7315    1.041
nprobe=12,efSearch=16,ht=0                0.7418    1.060
nprobe=12,efSearch=20,ht=0                0.7462    1.077
nprobe=12,efSearch=24,ht=0                0.7485    1.096
nprobe=12,efSearch=28,ht=0                0.7498    1.111
nprobe=12,efSearch=32,ht=0                0.7516    1.128
nprobe=14,efSearch=12,ht=0                0.7595    1.193
nprobe=14,efSearch=16,ht=0                0.7652    1.205
nprobe=14,efSearch=20,ht=0                0.7691    1.228
nprobe=14,efSearch=24,ht=0                0.7725    1.245
nprobe=14,efSearch=28,ht=0                0.7738    1.257
nprobe=14,efSearch=32,ht=0                0.7754    1.273
nprobe=16,efSearch=12,ht=0                0.7791    1.345
nprobe=16,efSearch=16,ht=0                0.7830    1.350
nprobe=16,efSearch=20,ht=0                0.7879    1.368
nprobe=16,efSearch=24,ht=0                0.7914    1.385
nprobe=16,efSearch=28,ht=0                0.7930    1.402
nprobe=16,efSearch=32,ht=0                0.7947    1.419
nprobe=16,efSearch=64,ht=0                0.7961    1.547
nprobe=16,efSearch=128,ht=0               0.7968    1.798
nprobe=16,efSearch=256,ht=0               0.7972    2.310
nprobe=32,efSearch=32,ht=0                0.8722    2.573


==> plots_recall/SIFT1000M_IVF262144_HNSW32,PQ8-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=20                 0.0001    0.048
nprobe=1,efSearch=2,ht=22                 0.0004    0.050
nprobe=1,efSearch=2,ht=24                 0.0011    0.056
nprobe=1,efSearch=2,ht=26                 0.0042    0.064
nprobe=1,efSearch=4,ht=26                 0.0068    0.075
nprobe=1,efSearch=2,ht=28                 0.0115    0.076
nprobe=1,efSearch=4,ht=28                 0.0170    0.087
nprobe=1,efSearch=2,ht=30                 0.0246    0.092
nprobe=1,efSearch=4,ht=30                 0.0334    0.104
nprobe=1,efSearch=2,ht=64                 0.0643    0.108
nprobe=1,efSearch=4,ht=64                 0.0827    0.118
nprobe=1,efSearch=6,ht=64                 0.0878    0.129
nprobe=1,efSearch=8,ht=64                 0.0904    0.140
nprobe=1,efSearch=12,ht=64                0.0913    0.158
nprobe=2,efSearch=4,ht=64                 0.0994    0.173
nprobe=2,efSearch=6,ht=64                 0.1046    0.185
nprobe=2,efSearch=8,ht=64                 0.1076    0.194
nprobe=2,efSearch=12,ht=64                0.1104    0.215
nprobe=3,efSearch=6,ht=64                 0.1125    0.226
nprobe=3,efSearch=8,ht=64                 0.1146    0.234
nprobe=3,efSearch=12,ht=64                0.1182    0.256
nprobe=3,efSearch=16,ht=64                0.1191    0.274
nprobe=4,efSearch=8,ht=64                 0.1193    0.275
nprobe=4,efSearch=12,ht=64                0.1230    0.297
nprobe=4,efSearch=16,ht=64                0.1235    0.314
nprobe=5,efSearch=8,ht=64                 0.1237    0.316
nprobe=5,efSearch=12,ht=64                0.1269    0.333
nprobe=5,efSearch=16,ht=64                0.1283    0.352
nprobe=6,efSearch=12,ht=64                0.1287    0.373
nprobe=6,efSearch=16,ht=64                0.1300    0.389
nprobe=6,efSearch=20,ht=64                0.1302    0.407
nprobe=7,efSearch=12,ht=64                0.1307    0.411
nprobe=7,efSearch=16,ht=64                0.1321    0.430
nprobe=7,efSearch=20,ht=64                0.1322    0.451
nprobe=7,efSearch=24,ht=64                0.1325    0.465
nprobe=8,efSearch=16,ht=64                0.1331    0.467
nprobe=8,efSearch=20,ht=64                0.1334    0.483
nprobe=8,efSearch=24,ht=64                0.1341    0.501
nprobe=8,efSearch=28,ht=64                0.1347    0.516
nprobe=10,efSearch=20,ht=64               0.1348    0.562
nprobe=10,efSearch=24,ht=64               0.1352    0.580
nprobe=10,efSearch=28,ht=64               0.1356    0.598
nprobe=10,efSearch=32,ht=64               0.1357    0.613
nprobe=12,efSearch=24,ht=64               0.1360    0.655
nprobe=12,efSearch=28,ht=64               0.1368    0.670
nprobe=12,efSearch=32,ht=64               0.1369    0.688
nprobe=14,efSearch=28,ht=64               0.1370    0.749
nprobe=12,efSearch=64,ht=64               0.1373    0.811
nprobe=16,efSearch=32,ht=64               0.1378    0.841
nprobe=16,efSearch=64,ht=64               0.1384    0.965
nprobe=32,efSearch=32,ht=64               0.1397    1.428
nprobe=32,efSearch=64,ht=64               0.1401    1.558
nprobe=32,efSearch=128,ht=64              0.1402    1.793


==> plots_recall/SIFT1000M_IVF262144_HNSW32,PQ8-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=20                 0.0001    0.048
nprobe=1,efSearch=2,ht=22                 0.0004    0.049
nprobe=1,efSearch=2,ht=24                 0.0012    0.055
nprobe=1,efSearch=2,ht=26                 0.0053    0.064
nprobe=1,efSearch=2,ht=28                 0.0174    0.076
nprobe=1,efSearch=4,ht=28                 0.0257    0.087
nprobe=1,efSearch=2,ht=30                 0.0412    0.092
nprobe=1,efSearch=4,ht=30                 0.0582    0.104
nprobe=1,efSearch=2,ht=64                 0.1843    0.108
nprobe=1,efSearch=4,ht=64                 0.2460    0.120
nprobe=1,efSearch=6,ht=64                 0.2625    0.130
nprobe=1,efSearch=8,ht=64                 0.2703    0.140
nprobe=1,efSearch=12,ht=64                0.2737    0.159
nprobe=2,efSearch=4,ht=64                 0.3479    0.174
nprobe=2,efSearch=6,ht=64                 0.3778    0.185
nprobe=2,efSearch=8,ht=64                 0.3879    0.195
nprobe=2,efSearch=12,ht=64                0.3961    0.214
nprobe=3,efSearch=4,ht=64                 0.4004    0.215
nprobe=3,efSearch=6,ht=64                 0.4420    0.226
nprobe=3,efSearch=8,ht=64                 0.4548    0.235
nprobe=3,efSearch=12,ht=64                0.4661    0.256
nprobe=4,efSearch=6,ht=64                 0.4843    0.267
nprobe=4,efSearch=8,ht=64                 0.5021    0.276
nprobe=4,efSearch=12,ht=64                0.5169    0.295
nprobe=4,efSearch=16,ht=64                0.5210    0.313
nprobe=5,efSearch=8,ht=64                 0.5364    0.316
nprobe=5,efSearch=12,ht=64                0.5532    0.336
nprobe=5,efSearch=16,ht=64                0.5574    0.352
nprobe=6,efSearch=8,ht=64                 0.5592    0.353
nprobe=6,efSearch=12,ht=64                0.5810    0.375
nprobe=6,efSearch=16,ht=64                0.5859    0.391
nprobe=6,efSearch=20,ht=64                0.5878    0.409
nprobe=7,efSearch=12,ht=64                0.6061    0.411
nprobe=7,efSearch=16,ht=64                0.6132    0.429
nprobe=7,efSearch=20,ht=64                0.6156    0.450
nprobe=8,efSearch=12,ht=64                0.6236    0.451
nprobe=8,efSearch=16,ht=64                0.6318    0.469
nprobe=8,efSearch=20,ht=64                0.6348    0.487
nprobe=8,efSearch=24,ht=64                0.6362    0.505
nprobe=10,efSearch=8,ht=64                0.6403    0.514
nprobe=10,efSearch=12,ht=64               0.6508    0.528
nprobe=10,efSearch=16,ht=64               0.6593    0.545
nprobe=10,efSearch=20,ht=64               0.6626    0.564
nprobe=10,efSearch=24,ht=64               0.6642    0.580
nprobe=10,efSearch=28,ht=64               0.6658    0.599
nprobe=12,efSearch=12,ht=64               0.6713    0.602
nprobe=12,efSearch=16,ht=64               0.6803    0.621
nprobe=12,efSearch=20,ht=64               0.6848    0.641
nprobe=12,efSearch=24,ht=64               0.6868    0.655
nprobe=12,efSearch=28,ht=64               0.6886    0.674
nprobe=14,efSearch=12,ht=64               0.6927    0.685
nprobe=14,efSearch=16,ht=64               0.6977    0.700
nprobe=14,efSearch=20,ht=64               0.7013    0.717
nprobe=14,efSearch=24,ht=64               0.7043    0.732
nprobe=14,efSearch=28,ht=64               0.7060    0.748
nprobe=16,efSearch=12,ht=64               0.7065    0.762
nprobe=14,efSearch=32,ht=64               0.7071    0.769
nprobe=16,efSearch=16,ht=64               0.7105    0.774
nprobe=16,efSearch=20,ht=64               0.7151    0.791
nprobe=16,efSearch=24,ht=64               0.7177    0.806
nprobe=16,efSearch=32,ht=64               0.7214    0.843
nprobe=16,efSearch=64,ht=64               0.7233    0.974
nprobe=16,efSearch=128,ht=64              0.7240    1.206
nprobe=32,efSearch=16,ht=64               0.7584    1.381
nprobe=32,efSearch=28,ht=64               0.7714    1.427
nprobe=32,efSearch=32,ht=64               0.7729    1.438
nprobe=32,efSearch=64,ht=64               0.7759    1.566
nprobe=32,efSearch=128,ht=64              0.7772    1.807


==> plots_recall/SIFT1000M_IVF262144_HNSW32,PQ8np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.0651    0.107
nprobe=1,efSearch=4,ht=0                  0.0825    0.119
nprobe=1,efSearch=6,ht=0                  0.0880    0.130
nprobe=1,efSearch=8,ht=0                  0.0899    0.138
nprobe=1,efSearch=12,ht=0                 0.0911    0.159
nprobe=2,efSearch=4,ht=0                  0.0970    0.174
nprobe=2,efSearch=6,ht=0                  0.1049    0.184
nprobe=2,efSearch=8,ht=0                  0.1064    0.192
nprobe=2,efSearch=12,ht=0                 0.1085    0.212
nprobe=3,efSearch=6,ht=0                  0.1147    0.225
nprobe=3,efSearch=8,ht=0                  0.1170    0.233
nprobe=3,efSearch=12,ht=0                 0.1188    0.254
nprobe=4,efSearch=8,ht=0                  0.1218    0.275
nprobe=4,efSearch=12,ht=0                 0.1238    0.292
nprobe=4,efSearch=16,ht=0                 0.1243    0.312
nprobe=5,efSearch=8,ht=0                  0.1251    0.313
nprobe=5,efSearch=12,ht=0                 0.1273    0.331
nprobe=5,efSearch=16,ht=0                 0.1288    0.348
nprobe=5,efSearch=20,ht=0                 0.1291    0.366
nprobe=6,efSearch=12,ht=0                 0.1301    0.369
nprobe=6,efSearch=16,ht=0                 0.1314    0.387
nprobe=6,efSearch=20,ht=0                 0.1318    0.403
nprobe=7,efSearch=12,ht=0                 0.1323    0.409
nprobe=7,efSearch=16,ht=0                 0.1341    0.426
nprobe=7,efSearch=20,ht=0                 0.1343    0.446
nprobe=7,efSearch=24,ht=0                 0.1346    0.461
nprobe=8,efSearch=16,ht=0                 0.1350    0.466
nprobe=8,efSearch=20,ht=0                 0.1352    0.482
nprobe=7,efSearch=32,ht=0                 0.1353    0.493
nprobe=8,efSearch=24,ht=0                 0.1357    0.497
nprobe=8,efSearch=28,ht=0                 0.1361    0.517
nprobe=8,efSearch=32,ht=0                 0.1365    0.533
nprobe=10,efSearch=24,ht=0                0.1367    0.578
nprobe=10,efSearch=28,ht=0                0.1372    0.593
nprobe=10,efSearch=32,ht=0                0.1374    0.610
nprobe=12,efSearch=16,ht=0                0.1375    0.618
nprobe=12,efSearch=20,ht=0                0.1380    0.634
nprobe=12,efSearch=24,ht=0                0.1385    0.650
nprobe=12,efSearch=28,ht=0                0.1392    0.665
nprobe=12,efSearch=32,ht=0                0.1394    0.681
nprobe=14,efSearch=28,ht=0                0.1400    0.742
nprobe=14,efSearch=32,ht=0                0.1402    0.761
nprobe=16,efSearch=28,ht=0                0.1403    0.816
nprobe=16,efSearch=32,ht=0                0.1406    0.837
nprobe=16,efSearch=64,ht=0                0.1409    0.956
nprobe=16,efSearch=128,ht=0               0.1412    1.200
nprobe=32,efSearch=16,ht=0                0.1413    1.379
nprobe=32,efSearch=20,ht=0                0.1419    1.388
nprobe=32,efSearch=24,ht=0                0.1422    1.405
nprobe=32,efSearch=28,ht=0                0.1431    1.419
nprobe=32,efSearch=32,ht=0                0.1434    1.430
nprobe=32,efSearch=128,ht=0               0.1438    1.793


==> plots_recall/SIFT1000M_IVF262144_HNSW32,PQ8np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,ht=0                  0.1864    0.107
nprobe=1,efSearch=4,ht=0                  0.2459    0.119
nprobe=1,efSearch=6,ht=0                  0.2622    0.132
nprobe=1,efSearch=8,ht=0                  0.2700    0.140
nprobe=1,efSearch=12,ht=0                 0.2735    0.160
nprobe=2,efSearch=4,ht=0                  0.3465    0.173
nprobe=2,efSearch=6,ht=0                  0.3756    0.184
nprobe=2,efSearch=8,ht=0                  0.3850    0.194
nprobe=2,efSearch=12,ht=0                 0.3942    0.211
nprobe=3,efSearch=4,ht=0                  0.3983    0.213
nprobe=3,efSearch=6,ht=0                  0.4386    0.224
nprobe=3,efSearch=8,ht=0                  0.4515    0.234
nprobe=3,efSearch=12,ht=0                 0.4634    0.255
nprobe=4,efSearch=6,ht=0                  0.4836    0.265
nprobe=4,efSearch=8,ht=0                  0.5003    0.276
nprobe=4,efSearch=12,ht=0                 0.5164    0.294
nprobe=4,efSearch=16,ht=0                 0.5212    0.313
nprobe=5,efSearch=8,ht=0                  0.5348    0.314
nprobe=5,efSearch=12,ht=0                 0.5518    0.334
nprobe=5,efSearch=16,ht=0                 0.5563    0.351
nprobe=6,efSearch=8,ht=0                  0.5585    0.354
nprobe=6,efSearch=12,ht=0                 0.5801    0.373
nprobe=6,efSearch=16,ht=0                 0.5849    0.389
nprobe=6,efSearch=20,ht=0                 0.5866    0.407
nprobe=7,efSearch=12,ht=0                 0.6056    0.410
nprobe=7,efSearch=16,ht=0                 0.6121    0.429
nprobe=7,efSearch=20,ht=0                 0.6142    0.447
nprobe=8,efSearch=12,ht=0                 0.6212    0.448
nprobe=8,efSearch=16,ht=0                 0.6300    0.468
nprobe=8,efSearch=20,ht=0                 0.6331    0.482
nprobe=8,efSearch=24,ht=0                 0.6348    0.502
nprobe=10,efSearch=8,ht=0                 0.6376    0.514
nprobe=10,efSearch=12,ht=0                0.6499    0.527
nprobe=10,efSearch=16,ht=0                0.6584    0.545
nprobe=10,efSearch=20,ht=0                0.6617    0.558
nprobe=10,efSearch=24,ht=0                0.6633    0.579
nprobe=10,efSearch=28,ht=0                0.6646    0.592
nprobe=12,efSearch=12,ht=0                0.6693    0.601
nprobe=12,efSearch=16,ht=0                0.6791    0.620
nprobe=12,efSearch=20,ht=0                0.6834    0.636
nprobe=12,efSearch=24,ht=0                0.6856    0.654
nprobe=12,efSearch=28,ht=0                0.6872    0.672
nprobe=14,efSearch=12,ht=0                0.6907    0.684
nprobe=14,efSearch=16,ht=0                0.6954    0.696
nprobe=14,efSearch=20,ht=0                0.6992    0.714
nprobe=14,efSearch=24,ht=0                0.7017    0.731
nprobe=14,efSearch=28,ht=0                0.7034    0.747
nprobe=16,efSearch=12,ht=0                0.7058    0.761
nprobe=16,efSearch=16,ht=0                0.7089    0.772
nprobe=16,efSearch=20,ht=0                0.7135    0.790
nprobe=16,efSearch=24,ht=0                0.7163    0.808
nprobe=16,efSearch=28,ht=0                0.7182    0.823
nprobe=16,efSearch=32,ht=0                0.7199    0.840
nprobe=16,efSearch=64,ht=0                0.7218    0.964
nprobe=16,efSearch=128,ht=0               0.7226    1.208
nprobe=32,efSearch=8,ht=0                 0.7228    1.349
nprobe=32,efSearch=12,ht=0                0.7478    1.364
nprobe=32,efSearch=16,ht=0                0.7589    1.380
nprobe=32,efSearch=20,ht=0                0.7645    1.395
nprobe=32,efSearch=24,ht=0                0.7684    1.409
nprobe=32,efSearch=28,ht=0                0.7722    1.420
nprobe=32,efSearch=32,ht=0                0.7736    1.438
nprobe=32,efSearch=64,ht=0                0.7757    1.560
nprobe=32,efSearch=128,ht=0               0.7770    1.802
nprobe=32,efSearch=256,ht=0               0.7773    2.304


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_12x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.0582    0.069
nprobe=1,efSearch=4,is=1                  0.0761    0.079
nprobe=1,efSearch=4,is=2                  0.0762    0.081
nprobe=1,efSearch=4,is=5                  0.0763    0.090
nprobe=1,efSearch=6,is=1                  0.0800    0.091
nprobe=2,efSearch=4,is=1                  0.0857    0.091
nprobe=2,efSearch=4,is=3                  0.0859    0.098
nprobe=3,efSearch=4,is=1                  0.0912    0.101
nprobe=2,efSearch=6,is=1                  0.0923    0.101
nprobe=2,efSearch=6,is=3                  0.0925    0.106
nprobe=4,efSearch=2,is=1                  0.0932    0.107
nprobe=4,efSearch=4,is=1                  0.0947    0.109
nprobe=2,efSearch=8,is=1                  0.0952    0.110
nprobe=3,efSearch=6,is=1                  0.1003    0.112
nprobe=3,efSearch=6,is=3                  0.1005    0.117
nprobe=4,efSearch=6,is=1                  0.1026    0.120
nprobe=3,efSearch=8,is=1                  0.1032    0.121
nprobe=5,efSearch=6,is=1                  0.1049    0.127
nprobe=4,efSearch=8,is=1                  0.1069    0.129
nprobe=4,efSearch=8,is=3                  0.1070    0.134
nprobe=5,efSearch=8,is=1                  0.1093    0.136
nprobe=5,efSearch=8,is=3                  0.1094    0.141
nprobe=6,efSearch=8,is=1                  0.1107    0.143
nprobe=6,efSearch=8,is=2                  0.1108    0.145
nprobe=7,efSearch=8,is=1                  0.1114    0.151
nprobe=7,efSearch=8,is=2                  0.1115    0.153
nprobe=8,efSearch=6,is=1                  0.1131    0.157
nprobe=8,efSearch=8,is=1                  0.1136    0.158
nprobe=6,efSearch=12,is=1                 0.1140    0.162
nprobe=7,efSearch=12,is=1                 0.1154    0.169
nprobe=7,efSearch=12,is=2                 0.1155    0.171
nprobe=8,efSearch=12,is=1                 0.1168    0.179
nprobe=8,efSearch=12,is=3                 0.1169    0.184
nprobe=8,efSearch=12,is=7                 0.1172    0.192
nprobe=10,efSearch=12,is=1                0.1173    0.193
nprobe=8,efSearch=16,is=1                 0.1176    0.194
nprobe=12,efSearch=12,is=1                0.1183    0.207
nprobe=10,efSearch=16,is=2                0.1187    0.211
nprobe=12,efSearch=16,is=1                0.1197    0.223
nprobe=12,efSearch=16,is=7                0.1199    0.241
nprobe=16,efSearch=16,is=1                0.1204    0.251
nprobe=16,efSearch=16,is=7                0.1206    0.267
nprobe=16,efSearch=20,is=7                0.1208    0.285
nprobe=12,efSearch=32,is=1                0.1209    0.291
nprobe=16,efSearch=28,is=1                0.1211    0.302
nprobe=14,efSearch=32,is=4                0.1212    0.313
nprobe=14,efSearch=32,is=5                0.1213    0.314
nprobe=16,efSearch=32,is=1                0.1215    0.323
nprobe=16,efSearch=32,is=7                0.1217    0.336
nprobe=32,efSearch=16,is=3                0.1219    0.381
nprobe=32,efSearch=16,is=7                0.1220    0.393
nprobe=32,efSearch=20,is=1                0.1222    0.393
nprobe=32,efSearch=20,is=3                0.1223    0.397
nprobe=32,efSearch=24,is=1                0.1224    0.406
nprobe=32,efSearch=28,is=1                0.1228    0.421
nprobe=32,efSearch=32,is=1                0.1231    0.433
nprobe=32,efSearch=32,is=3                0.1232    0.441
nprobe=32,efSearch=32,is=7                0.1233    0.447
nprobe=32,efSearch=64,is=1                0.1235    0.556
nprobe=32,efSearch=64,is=7                0.1237    0.569
nprobe=32,efSearch=128,is=1               0.1239    0.790
nprobe=32,efSearch=128,is=7               0.1241    0.806
nprobe=32,efSearch=256,is=7               0.1242    1.299


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_12x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1822    0.070
nprobe=1,efSearch=2,is=5                  0.1823    0.079
nprobe=2,efSearch=2,is=1                  0.2383    0.080
nprobe=1,efSearch=4,is=1                  0.2436    0.081
nprobe=1,efSearch=6,is=1                  0.2597    0.090
nprobe=2,efSearch=4,is=1                  0.3411    0.092
nprobe=3,efSearch=2,is=1                  0.3474    0.095
nprobe=3,efSearch=4,is=1                  0.3901    0.100
nprobe=4,efSearch=2,is=1                  0.4122    0.107
nprobe=4,efSearch=4,is=1                  0.4257    0.109
nprobe=3,efSearch=6,is=1                  0.4315    0.111
nprobe=5,efSearch=2,is=1                  0.4510    0.117
nprobe=4,efSearch=6,is=1                  0.4706    0.121
nprobe=5,efSearch=4,is=1                  0.4811    0.122
nprobe=5,efSearch=6,is=1                  0.4984    0.129
nprobe=6,efSearch=4,is=1                  0.5153    0.135
nprobe=6,efSearch=6,is=1                  0.5196    0.135
nprobe=7,efSearch=4,is=1                  0.5427    0.144
nprobe=7,efSearch=6,is=1                  0.5529    0.148
nprobe=8,efSearch=4,is=1                  0.5574    0.150
nprobe=7,efSearch=8,is=1                  0.5623    0.152
nprobe=8,efSearch=6,is=1                  0.5733    0.159
nprobe=8,efSearch=8,is=1                  0.5763    0.162
nprobe=10,efSearch=4,is=1                 0.5806    0.166
nprobe=7,efSearch=12,is=1                 0.5837    0.173
nprobe=10,efSearch=6,is=1                 0.6022    0.174
nprobe=10,efSearch=8,is=1                 0.6108    0.182
nprobe=12,efSearch=6,is=1                 0.6192    0.190
nprobe=10,efSearch=12,is=1                0.6213    0.194
nprobe=12,efSearch=8,is=2                 0.6319    0.200
nprobe=12,efSearch=12,is=1                0.6403    0.207
nprobe=14,efSearch=8,is=2                 0.6458    0.215
nprobe=14,efSearch=8,is=5                 0.6459    0.226
nprobe=12,efSearch=16,is=2                0.6490    0.228
nprobe=14,efSearch=12,is=1                0.6589    0.229
nprobe=14,efSearch=16,is=1                0.6648    0.244
nprobe=16,efSearch=12,is=1                0.6719    0.245
nprobe=16,efSearch=16,is=1                0.6757    0.255
nprobe=16,efSearch=16,is=7                0.6758    0.270
nprobe=16,efSearch=20,is=1                0.6798    0.273
nprobe=16,efSearch=20,is=7                0.6799    0.288
nprobe=16,efSearch=24,is=2                0.6822    0.291
nprobe=16,efSearch=24,is=1                0.6823    0.291
nprobe=16,efSearch=24,is=7                0.6824    0.305
nprobe=16,efSearch=28,is=1                0.6839    0.309
nprobe=16,efSearch=28,is=7                0.6840    0.322
nprobe=16,efSearch=32,is=2                0.6850    0.325
nprobe=16,efSearch=32,is=1                0.6851    0.327
nprobe=16,efSearch=32,is=7                0.6852    0.343
nprobe=32,efSearch=8,is=1                 0.6853    0.348
nprobe=32,efSearch=12,is=1                0.7073    0.365
nprobe=32,efSearch=12,is=5                0.7074    0.376
nprobe=32,efSearch=16,is=1                0.7186    0.381
nprobe=32,efSearch=16,is=5                0.7187    0.392
nprobe=32,efSearch=20,is=1                0.7226    0.400
nprobe=32,efSearch=20,is=7                0.7227    0.413
nprobe=32,efSearch=24,is=1                0.7258    0.415
nprobe=32,efSearch=24,is=5                0.7259    0.423
nprobe=32,efSearch=28,is=1                0.7287    0.427
nprobe=32,efSearch=32,is=1                0.7305    0.440
nprobe=32,efSearch=32,is=5                0.7306    0.449
nprobe=32,efSearch=64,is=1                0.7316    0.562
nprobe=32,efSearch=64,is=7                0.7317    0.578
nprobe=32,efSearch=128,is=2               0.7329    0.803
nprobe=32,efSearch=128,is=5               0.7330    0.812
nprobe=32,efSearch=256,is=1               0.7331    1.307
nprobe=32,efSearch=256,is=7               0.7332    1.321
nprobe=32,efSearch=512,is=8               0.7334    2.539


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_16x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.0534    0.071
nprobe=2,efSearch=2,is=1                  0.0599    0.082
nprobe=1,efSearch=4,is=1                  0.0686    0.082
nprobe=1,efSearch=4,is=2                  0.0692    0.084
nprobe=1,efSearch=6,is=1                  0.0747    0.091
nprobe=2,efSearch=4,is=1                  0.0826    0.093
nprobe=3,efSearch=4,is=1                  0.0867    0.102
nprobe=2,efSearch=6,is=1                  0.0894    0.105
nprobe=2,efSearch=6,is=2                  0.0912    0.109
nprobe=3,efSearch=6,is=1                  0.0943    0.112
nprobe=3,efSearch=6,is=2                  0.0951    0.117
nprobe=4,efSearch=6,is=1                  0.0971    0.121
nprobe=3,efSearch=8,is=2                  0.0978    0.126
nprobe=5,efSearch=6,is=1                  0.0980    0.128
nprobe=4,efSearch=8,is=1                  0.0998    0.129
nprobe=4,efSearch=8,is=2                  0.1005    0.133
nprobe=5,efSearch=8,is=1                  0.1018    0.137
nprobe=4,efSearch=12,is=1                 0.1038    0.148
nprobe=4,efSearch=12,is=2                 0.1039    0.151
nprobe=5,efSearch=12,is=1                 0.1055    0.156
nprobe=6,efSearch=12,is=1                 0.1064    0.165
nprobe=6,efSearch=12,is=2                 0.1068    0.166
nprobe=7,efSearch=12,is=1                 0.1070    0.171
nprobe=7,efSearch=12,is=2                 0.1083    0.173
nprobe=8,efSearch=12,is=2                 0.1088    0.181
nprobe=10,efSearch=8,is=3                 0.1090    0.188
nprobe=10,efSearch=8,is=8                 0.1091    0.204
nprobe=8,efSearch=16,is=3                 0.1092    0.204
nprobe=12,efSearch=8,is=5                 0.1095    0.209
nprobe=10,efSearch=12,is=8                0.1098    0.215
nprobe=12,efSearch=8,is=8                 0.1099    0.219
nprobe=12,efSearch=16,is=2                0.1112    0.227
nprobe=16,efSearch=12,is=8                0.1114    0.264
nprobe=14,efSearch=24,is=8                0.1117    0.293
nprobe=16,efSearch=28,is=1                0.1119    0.305
nprobe=12,efSearch=32,is=8                0.1120    0.311
nprobe=14,efSearch=32,is=8                0.1124    0.325
nprobe=16,efSearch=32,is=2                0.1127    0.327
nprobe=32,efSearch=12,is=3                0.1130    0.375
nprobe=32,efSearch=16,is=2                0.1132    0.382
nprobe=32,efSearch=20,is=1                0.1133    0.392
nprobe=32,efSearch=16,is=8                0.1134    0.397
nprobe=32,efSearch=20,is=8                0.1138    0.411
nprobe=32,efSearch=24,is=8                0.1139    0.425
nprobe=32,efSearch=32,is=8                0.1141    0.449
nprobe=32,efSearch=64,is=8                0.1143    0.579
nprobe=32,efSearch=256,is=8               0.1144    1.306


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_16x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1815    0.070
nprobe=1,efSearch=2,is=2                  0.1818    0.073
nprobe=1,efSearch=4,is=1                  0.2395    0.081
nprobe=1,efSearch=4,is=2                  0.2398    0.085
nprobe=1,efSearch=6,is=1                  0.2566    0.092
nprobe=2,efSearch=4,is=1                  0.3326    0.093
nprobe=2,efSearch=4,is=2                  0.3327    0.097
nprobe=3,efSearch=2,is=1                  0.3406    0.097
nprobe=3,efSearch=4,is=1                  0.3810    0.102
nprobe=4,efSearch=2,is=1                  0.4024    0.109
nprobe=4,efSearch=4,is=1                  0.4148    0.111
nprobe=3,efSearch=6,is=1                  0.4210    0.114
nprobe=5,efSearch=2,is=1                  0.4407    0.119
nprobe=4,efSearch=6,is=1                  0.4600    0.121
nprobe=5,efSearch=4,is=1                  0.4686    0.123
nprobe=5,efSearch=6,is=1                  0.4859    0.130
nprobe=6,efSearch=4,is=1                  0.5012    0.134
nprobe=6,efSearch=6,is=1                  0.5052    0.137
nprobe=5,efSearch=8,is=1                  0.5070    0.138
nprobe=7,efSearch=4,is=1                  0.5274    0.143
nprobe=7,efSearch=4,is=2                  0.5275    0.146
nprobe=7,efSearch=6,is=1                  0.5367    0.147
nprobe=7,efSearch=6,is=2                  0.5370    0.151
nprobe=8,efSearch=4,is=1                  0.5425    0.151
nprobe=7,efSearch=8,is=1                  0.5451    0.153
nprobe=7,efSearch=8,is=2                  0.5456    0.156
nprobe=8,efSearch=6,is=1                  0.5562    0.159
nprobe=8,efSearch=8,is=1                  0.5589    0.160
nprobe=8,efSearch=8,is=2                  0.5591    0.165
nprobe=8,efSearch=8,is=3                  0.5598    0.166
nprobe=10,efSearch=4,is=1                 0.5634    0.168
nprobe=10,efSearch=4,is=2                 0.5637    0.170
nprobe=7,efSearch=12,is=1                 0.5660    0.172
nprobe=7,efSearch=12,is=2                 0.5661    0.175
nprobe=10,efSearch=6,is=1                 0.5832    0.175
nprobe=10,efSearch=6,is=2                 0.5834    0.178
nprobe=10,efSearch=6,is=3                 0.5835    0.181
nprobe=10,efSearch=8,is=1                 0.5918    0.182
nprobe=10,efSearch=8,is=3                 0.5920    0.188
nprobe=12,efSearch=6,is=1                 0.5981    0.190
nprobe=10,efSearch=12,is=1                0.6032    0.193
nprobe=12,efSearch=8,is=1                 0.6113    0.198
nprobe=12,efSearch=8,is=2                 0.6114    0.201
nprobe=12,efSearch=12,is=1                0.6202    0.208
nprobe=12,efSearch=12,is=2                0.6203    0.210
nprobe=14,efSearch=8,is=1                 0.6236    0.214
nprobe=12,efSearch=16,is=1                0.6284    0.226
nprobe=14,efSearch=12,is=1                0.6363    0.227
nprobe=14,efSearch=12,is=2                0.6365    0.230
nprobe=14,efSearch=16,is=1                0.6412    0.240
nprobe=16,efSearch=12,is=1                0.6480    0.244
nprobe=16,efSearch=16,is=1                0.6513    0.254
nprobe=16,efSearch=16,is=4                0.6522    0.263
nprobe=16,efSearch=20,is=1                0.6555    0.271
nprobe=16,efSearch=24,is=1                0.6579    0.289
nprobe=16,efSearch=24,is=4                0.6584    0.297
nprobe=16,efSearch=28,is=1                0.6596    0.304
nprobe=16,efSearch=28,is=4                0.6602    0.314
nprobe=16,efSearch=32,is=1                0.6607    0.321
nprobe=16,efSearch=32,is=2                0.6608    0.323
nprobe=16,efSearch=32,is=6                0.6609    0.336
nprobe=32,efSearch=12,is=1                0.6797    0.359
nprobe=32,efSearch=12,is=3                0.6801    0.365
nprobe=32,efSearch=16,is=1                0.6881    0.374
nprobe=32,efSearch=16,is=2                0.6883    0.377
nprobe=32,efSearch=16,is=4                0.6897    0.383
nprobe=32,efSearch=20,is=1                0.6921    0.390
nprobe=32,efSearch=20,is=3                0.6924    0.399
nprobe=32,efSearch=20,is=4                0.6935    0.404
nprobe=32,efSearch=24,is=1                0.6949    0.406
nprobe=32,efSearch=24,is=4                0.6959    0.415
nprobe=32,efSearch=28,is=1                0.6984    0.419
nprobe=32,efSearch=32,is=1                0.6995    0.430
nprobe=32,efSearch=32,is=3                0.6999    0.435
nprobe=32,efSearch=64,is=1                0.7013    0.554
nprobe=32,efSearch=64,is=2                0.7014    0.557
nprobe=32,efSearch=64,is=3                0.7018    0.562
nprobe=32,efSearch=64,is=4                0.7029    0.564
nprobe=32,efSearch=128,is=7               0.7030    0.807
nprobe=32,efSearch=256,is=1               0.7032    1.286
nprobe=32,efSearch=256,is=2               0.7033    1.291
nprobe=32,efSearch=256,is=7               0.7037    1.322


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_16x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1098    0.116
nprobe=1,efSearch=4,is=1                  0.1449    0.126
nprobe=1,efSearch=6,is=1                  0.1543    0.136
nprobe=1,efSearch=8,is=1                  0.1586    0.146
nprobe=2,efSearch=4,is=1                  0.1876    0.160
nprobe=2,efSearch=6,is=1                  0.2025    0.171
nprobe=2,efSearch=8,is=1                  0.2074    0.181
nprobe=2,efSearch=12,is=1                 0.2114    0.199
nprobe=3,efSearch=6,is=1                  0.2238    0.202
nprobe=3,efSearch=8,is=1                  0.2296    0.212
nprobe=3,efSearch=12,is=1                 0.2360    0.232
nprobe=4,efSearch=6,is=1                  0.2372    0.232
nprobe=4,efSearch=8,is=1                  0.2448    0.242
nprobe=4,efSearch=12,is=1                 0.2518    0.260
nprobe=5,efSearch=8,is=1                  0.2551    0.271
nprobe=5,efSearch=8,is=3                  0.2553    0.277
nprobe=5,efSearch=12,is=1                 0.2613    0.290
nprobe=5,efSearch=12,is=3                 0.2615    0.299
nprobe=6,efSearch=8,is=1                  0.2617    0.300
nprobe=5,efSearch=16,is=1                 0.2643    0.306
nprobe=5,efSearch=16,is=2                 0.2644    0.310
nprobe=5,efSearch=16,is=3                 0.2645    0.314
nprobe=6,efSearch=12,is=1                 0.2713    0.318
nprobe=6,efSearch=16,is=1                 0.2736    0.337
nprobe=7,efSearch=12,is=1                 0.2795    0.351
nprobe=7,efSearch=16,is=1                 0.2829    0.368
nprobe=8,efSearch=12,is=1                 0.2839    0.377
nprobe=8,efSearch=16,is=1                 0.2875    0.394
nprobe=8,efSearch=16,is=6                 0.2876    0.410
nprobe=8,efSearch=20,is=1                 0.2889    0.411
nprobe=8,efSearch=20,is=5                 0.2890    0.425
nprobe=8,efSearch=20,is=7                 0.2891    0.431
nprobe=10,efSearch=12,is=1                0.2923    0.433
nprobe=10,efSearch=16,is=1                0.2965    0.453
nprobe=10,efSearch=20,is=1                0.2978    0.467
nprobe=12,efSearch=12,is=1                0.2983    0.492
nprobe=12,efSearch=12,is=2                0.2985    0.496
nprobe=12,efSearch=16,is=1                0.3017    0.510
nprobe=12,efSearch=16,is=2                0.3018    0.512
nprobe=12,efSearch=20,is=1                0.3039    0.525
nprobe=12,efSearch=20,is=2                0.3040    0.531
nprobe=14,efSearch=12,is=1                0.3044    0.553
nprobe=14,efSearch=16,is=1                0.3064    0.564
nprobe=14,efSearch=20,is=1                0.3082    0.584
nprobe=16,efSearch=16,is=1                0.3087    0.620
nprobe=16,efSearch=16,is=3                0.3088    0.628
nprobe=16,efSearch=20,is=1                0.3113    0.640
nprobe=16,efSearch=20,is=3                0.3114    0.645
nprobe=16,efSearch=64,is=1                0.3119    0.810
nprobe=16,efSearch=64,is=6                0.3120    0.821
nprobe=16,efSearch=128,is=1               0.3123    1.043
nprobe=16,efSearch=128,is=3               0.3124    1.051
nprobe=32,efSearch=12,is=1                0.3164    1.064
nprobe=32,efSearch=16,is=1                0.3204    1.079
nprobe=32,efSearch=20,is=1                0.3222    1.089
nprobe=32,efSearch=24,is=1                0.3225    1.107
nprobe=32,efSearch=28,is=1                0.3240    1.122
nprobe=32,efSearch=32,is=1                0.3246    1.136
nprobe=32,efSearch=64,is=1                0.3256    1.257
nprobe=32,efSearch=128,is=1               0.3266    1.489
nprobe=32,efSearch=256,is=1               0.3269    1.984


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_16x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1905    0.119
nprobe=1,efSearch=4,is=1                  0.2533    0.128
nprobe=1,efSearch=6,is=1                  0.2688    0.137
nprobe=1,efSearch=8,is=1                  0.2761    0.148
nprobe=2,efSearch=4,is=1                  0.3617    0.161
nprobe=2,efSearch=6,is=1                  0.3909    0.172
nprobe=2,efSearch=6,is=2                  0.3910    0.179
nprobe=2,efSearch=8,is=1                  0.4000    0.182
nprobe=2,efSearch=8,is=2                  0.4001    0.189
nprobe=3,efSearch=4,is=1                  0.4204    0.194
nprobe=3,efSearch=6,is=1                  0.4612    0.205
nprobe=3,efSearch=8,is=1                  0.4745    0.214
nprobe=3,efSearch=12,is=1                 0.4857    0.233
nprobe=4,efSearch=6,is=1                  0.5103    0.235
nprobe=4,efSearch=8,is=1                  0.5279    0.244
nprobe=4,efSearch=8,is=3                  0.5280    0.251
nprobe=5,efSearch=6,is=1                  0.5459    0.264
nprobe=5,efSearch=8,is=1                  0.5684    0.274
nprobe=5,efSearch=12,is=1                 0.5855    0.294
nprobe=6,efSearch=8,is=1                  0.5962    0.304
nprobe=6,efSearch=12,is=1                 0.6185    0.323
nprobe=7,efSearch=8,is=1                  0.6250    0.333
nprobe=7,efSearch=12,is=1                 0.6488    0.352
nprobe=7,efSearch=16,is=1                 0.6559    0.368
nprobe=8,efSearch=12,is=1                 0.6696    0.382
nprobe=8,efSearch=16,is=1                 0.6789    0.399
nprobe=8,efSearch=20,is=1                 0.6824    0.416
nprobe=10,efSearch=8,is=1                 0.6913    0.428
nprobe=10,efSearch=16,is=1                0.7139    0.457
nprobe=10,efSearch=20,is=1                0.7174    0.474
nprobe=12,efSearch=8,is=1                 0.7206    0.487
nprobe=12,efSearch=12,is=1                0.7303    0.498
nprobe=12,efSearch=16,is=1                0.7404    0.514
nprobe=12,efSearch=20,is=1                0.7455    0.533
nprobe=12,efSearch=24,is=1                0.7475    0.549
nprobe=14,efSearch=12,is=1                0.7580    0.561
nprobe=14,efSearch=16,is=1                0.7638    0.573
nprobe=14,efSearch=20,is=1                0.7685    0.590
nprobe=14,efSearch=24,is=1                0.7715    0.607
nprobe=16,efSearch=12,is=1                0.7770    0.620
nprobe=16,efSearch=16,is=1                0.7810    0.630
nprobe=16,efSearch=20,is=1                0.7872    0.647
nprobe=16,efSearch=24,is=1                0.7903    0.664
nprobe=16,efSearch=28,is=1                0.7917    0.679
nprobe=16,efSearch=32,is=1                0.7936    0.695
nprobe=16,efSearch=64,is=1                0.7955    0.820
nprobe=16,efSearch=128,is=1               0.7963    1.058
nprobe=32,efSearch=8,is=1                 0.8109    1.065
nprobe=32,efSearch=12,is=1                0.8401    1.081
nprobe=32,efSearch=16,is=1                0.8540    1.096
nprobe=32,efSearch=20,is=3                0.8605    1.155
nprobe=32,efSearch=32,is=3                0.8710    1.159
nprobe=32,efSearch=64,is=1                0.8738    1.276
nprobe=32,efSearch=128,is=1               0.8753    1.506
nprobe=32,efSearch=256,is=1               0.8759    2.171


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_24x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.0969    0.080
nprobe=1,efSearch=4,is=1                  0.1279    0.092
nprobe=1,efSearch=6,is=1                  0.1372    0.101
nprobe=1,efSearch=8,is=1                  0.1412    0.110
nprobe=2,efSearch=4,is=1                  0.1623    0.110
nprobe=2,efSearch=6,is=1                  0.1752    0.121
nprobe=2,efSearch=6,is=2                  0.1753    0.124
nprobe=3,efSearch=4,is=1                  0.1768    0.125
nprobe=2,efSearch=8,is=1                  0.1789    0.131
nprobe=2,efSearch=8,is=2                  0.1790    0.134
nprobe=3,efSearch=6,is=1                  0.1939    0.136
nprobe=3,efSearch=8,is=1                  0.1998    0.144
nprobe=4,efSearch=6,is=1                  0.2048    0.149
nprobe=4,efSearch=8,is=1                  0.2124    0.160
nprobe=5,efSearch=8,is=1                  0.2212    0.174
nprobe=6,efSearch=8,is=1                  0.2237    0.189
nprobe=6,efSearch=8,is=2                  0.2238    0.193
nprobe=5,efSearch=12,is=1                 0.2257    0.195
nprobe=7,efSearch=8,is=1                  0.2287    0.201
nprobe=7,efSearch=8,is=2                  0.2288    0.206
nprobe=6,efSearch=12,is=1                 0.2314    0.207
nprobe=6,efSearch=12,is=2                 0.2315    0.211
nprobe=8,efSearch=8,is=1                  0.2323    0.214
nprobe=7,efSearch=12,is=1                 0.2366    0.221
nprobe=7,efSearch=12,is=2                 0.2367    0.227
nprobe=8,efSearch=12,is=1                 0.2392    0.235
nprobe=8,efSearch=12,is=3                 0.2393    0.245
nprobe=10,efSearch=8,is=1                 0.2406    0.250
nprobe=8,efSearch=16,is=1                 0.2417    0.253
nprobe=8,efSearch=16,is=2                 0.2418    0.258
nprobe=8,efSearch=16,is=3                 0.2419    0.260
nprobe=10,efSearch=12,is=1                0.2436    0.262
nprobe=12,efSearch=8,is=1                 0.2440    0.275
nprobe=10,efSearch=16,is=1                0.2464    0.280
nprobe=12,efSearch=12,is=1                0.2469    0.288
nprobe=10,efSearch=20,is=1                0.2472    0.297
nprobe=12,efSearch=16,is=1                0.2498    0.309
nprobe=14,efSearch=12,is=1                0.2504    0.321
nprobe=12,efSearch=20,is=1                0.2508    0.323
nprobe=14,efSearch=16,is=1                0.2523    0.329
nprobe=14,efSearch=20,is=1                0.2532    0.347
nprobe=16,efSearch=12,is=1                0.2534    0.348
nprobe=16,efSearch=16,is=1                0.2543    0.359
nprobe=16,efSearch=16,is=3                0.2544    0.369
nprobe=16,efSearch=20,is=1                0.2552    0.379
nprobe=16,efSearch=20,is=3                0.2553    0.386
nprobe=16,efSearch=24,is=1                0.2556    0.394
nprobe=16,efSearch=28,is=1                0.2566    0.406
nprobe=16,efSearch=32,is=1                0.2568    0.428
nprobe=16,efSearch=32,is=5                0.2569    0.446
nprobe=16,efSearch=64,is=2                0.2573    0.550
nprobe=16,efSearch=64,is=1                0.2574    0.555
nprobe=32,efSearch=12,is=1                0.2616    0.562
nprobe=32,efSearch=16,is=1                0.2646    0.576
nprobe=32,efSearch=16,is=2                0.2647    0.584
nprobe=32,efSearch=24,is=1                0.2657    0.608
nprobe=32,efSearch=24,is=4                0.2658    0.623
nprobe=32,efSearch=28,is=1                0.2660    0.623
nprobe=32,efSearch=32,is=1                0.2664    0.632
nprobe=32,efSearch=64,is=1                0.2669    0.756
nprobe=32,efSearch=64,is=4                0.2670    0.764
nprobe=32,efSearch=128,is=1               0.2674    0.992
nprobe=32,efSearch=256,is=1               0.2676    1.494


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_24x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1896    0.080
nprobe=1,efSearch=4,is=1                  0.2516    0.092
nprobe=1,efSearch=6,is=1                  0.2684    0.102
nprobe=2,efSearch=4,is=1                  0.3590    0.111
nprobe=3,efSearch=2,is=1                  0.3708    0.119
nprobe=2,efSearch=6,is=1                  0.3888    0.121
nprobe=3,efSearch=4,is=1                  0.4177    0.126
nprobe=3,efSearch=6,is=1                  0.4595    0.135
nprobe=4,efSearch=4,is=1                  0.4604    0.140
nprobe=3,efSearch=8,is=1                  0.4724    0.145
nprobe=4,efSearch=6,is=1                  0.5088    0.152
nprobe=4,efSearch=8,is=1                  0.5261    0.160
nprobe=5,efSearch=6,is=1                  0.5449    0.164
nprobe=6,efSearch=4,is=1                  0.5659    0.176
nprobe=5,efSearch=8,is=1                  0.5668    0.176
nprobe=6,efSearch=6,is=1                  0.5707    0.178
nprobe=6,efSearch=8,is=1                  0.5938    0.188
nprobe=7,efSearch=4,is=1                  0.6002    0.194
nprobe=7,efSearch=6,is=1                  0.6119    0.198
nprobe=7,efSearch=8,is=1                  0.6221    0.203
nprobe=8,efSearch=6,is=1                  0.6383    0.213
nprobe=8,efSearch=8,is=1                  0.6417    0.215
nprobe=7,efSearch=12,is=1                 0.6453    0.222
nprobe=8,efSearch=12,is=1                 0.6661    0.235
nprobe=10,efSearch=6,is=1                 0.6761    0.243
nprobe=10,efSearch=8,is=1                 0.6874    0.249
nprobe=10,efSearch=12,is=1                0.6992    0.264
nprobe=12,efSearch=6,is=1                 0.6999    0.275
nprobe=10,efSearch=16,is=1                0.7091    0.279
nprobe=12,efSearch=8,is=1                 0.7159    0.279
nprobe=12,efSearch=12,is=1                0.7256    0.289
nprobe=14,efSearch=8,is=1                 0.7367    0.305
nprobe=14,efSearch=12,is=1                0.7524    0.319
nprobe=14,efSearch=16,is=1                0.7583    0.333
nprobe=16,efSearch=12,is=1                0.7709    0.347
nprobe=16,efSearch=16,is=1                0.7748    0.357
nprobe=16,efSearch=20,is=1                0.7803    0.376
nprobe=16,efSearch=24,is=1                0.7840    0.392
nprobe=16,efSearch=28,is=1                0.7861    0.411
nprobe=16,efSearch=32,is=1                0.7877    0.430
nprobe=32,efSearch=8,is=1                 0.8026    0.541
nprobe=32,efSearch=12,is=1                0.8316    0.559
nprobe=32,efSearch=12,is=3                0.8317    0.569
nprobe=32,efSearch=16,is=1                0.8449    0.574
nprobe=32,efSearch=20,is=1                0.8513    0.600
nprobe=32,efSearch=24,is=1                0.8558    0.605
nprobe=32,efSearch=28,is=1                0.8598    0.624
nprobe=32,efSearch=32,is=1                0.8618    0.635
nprobe=32,efSearch=64,is=1                0.8651    0.758
nprobe=32,efSearch=128,is=1               0.8665    0.998
nprobe=32,efSearch=256,is=1               0.8669    1.515
nprobe=32,efSearch=512,is=8               0.8672    2.774


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_32x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.0898    0.078
nprobe=1,efSearch=4,is=1                  0.1179    0.089
nprobe=1,efSearch=4,is=2                  0.1197    0.097
nprobe=1,efSearch=6,is=1                  0.1250    0.099
nprobe=2,efSearch=4,is=1                  0.1432    0.105
nprobe=2,efSearch=4,is=2                  0.1457    0.112
nprobe=2,efSearch=6,is=1                  0.1545    0.115
nprobe=3,efSearch=4,is=1                  0.1561    0.117
nprobe=2,efSearch=6,is=2                  0.1569    0.121
nprobe=3,efSearch=4,is=2                  0.1586    0.124
nprobe=4,efSearch=2,is=1                  0.1595    0.129
nprobe=4,efSearch=4,is=1                  0.1642    0.129
nprobe=3,efSearch=6,is=1                  0.1693    0.130
nprobe=3,efSearch=6,is=2                  0.1731    0.135
nprobe=4,efSearch=6,is=1                  0.1769    0.142
nprobe=5,efSearch=4,is=1                  0.1772    0.146
nprobe=3,efSearch=8,is=2                  0.1776    0.147
nprobe=4,efSearch=6,is=2                  0.1806    0.147
nprobe=5,efSearch=6,is=1                  0.1819    0.152
nprobe=4,efSearch=8,is=1                  0.1827    0.152
nprobe=4,efSearch=8,is=2                  0.1863    0.156
nprobe=5,efSearch=8,is=1                  0.1898    0.161
nprobe=5,efSearch=8,is=2                  0.1926    0.168
nprobe=6,efSearch=8,is=1                  0.1944    0.175
nprobe=7,efSearch=6,is=1                  0.1953    0.179
nprobe=5,efSearch=12,is=1                 0.1958    0.181
nprobe=6,efSearch=8,is=2                  0.1974    0.182
nprobe=7,efSearch=8,is=1                  0.1983    0.185
nprobe=5,efSearch=12,is=2                 0.1985    0.188
nprobe=7,efSearch=8,is=2                  0.2021    0.191
nprobe=6,efSearch=12,is=2                 0.2049    0.198
nprobe=7,efSearch=12,is=1                 0.2059    0.207
nprobe=7,efSearch=12,is=2                 0.2097    0.213
nprobe=8,efSearch=12,is=2                 0.2128    0.226
nprobe=10,efSearch=8,is=2                 0.2131    0.231
nprobe=10,efSearch=12,is=1                0.2132    0.241
nprobe=8,efSearch=16,is=2                 0.2151    0.242
nprobe=10,efSearch=12,is=2                0.2159    0.247
nprobe=10,efSearch=16,is=1                0.2163    0.254
nprobe=10,efSearch=12,is=4                0.2171    0.255
nprobe=10,efSearch=16,is=2                0.2189    0.261
nprobe=12,efSearch=12,is=2                0.2203    0.266
nprobe=12,efSearch=16,is=2                0.2219    0.282
nprobe=14,efSearch=12,is=2                0.2239    0.292
nprobe=14,efSearch=12,is=4                0.2245    0.303
nprobe=16,efSearch=12,is=2                0.2249    0.315
nprobe=16,efSearch=16,is=2                0.2251    0.325
nprobe=16,efSearch=12,is=4                0.2254    0.326
nprobe=16,efSearch=12,is=5                0.2259    0.337
nprobe=16,efSearch=12,is=7                0.2267    0.346
nprobe=16,efSearch=16,is=7                0.2271    0.356
nprobe=32,efSearch=12,is=2                0.2308    0.490
nprobe=32,efSearch=12,is=4                0.2314    0.501
nprobe=32,efSearch=16,is=2                0.2321    0.508
nprobe=32,efSearch=20,is=2                0.2330    0.521
nprobe=32,efSearch=20,is=4                0.2334    0.531
nprobe=32,efSearch=24,is=2                0.2335    0.542
nprobe=32,efSearch=24,is=4                0.2336    0.548
nprobe=32,efSearch=28,is=2                0.2338    0.549
nprobe=32,efSearch=24,is=7                0.2343    0.562
nprobe=32,efSearch=28,is=7                0.2351    0.578
nprobe=32,efSearch=64,is=4                0.2352    0.700
nprobe=32,efSearch=128,is=7               0.2360    0.952
nprobe=32,efSearch=256,is=7               0.2361    1.444


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_32x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1878    0.080
nprobe=1,efSearch=4,is=1                  0.2512    0.090
nprobe=1,efSearch=6,is=1                  0.2682    0.101
nprobe=2,efSearch=4,is=1                  0.3580    0.105
nprobe=3,efSearch=2,is=1                  0.3688    0.112
nprobe=2,efSearch=6,is=1                  0.3883    0.116
nprobe=3,efSearch=4,is=1                  0.4149    0.118
nprobe=3,efSearch=6,is=1                  0.4569    0.128
nprobe=3,efSearch=6,is=2                  0.4571    0.135
nprobe=3,efSearch=8,is=1                  0.4702    0.140
nprobe=5,efSearch=2,is=1                  0.4884    0.142
nprobe=4,efSearch=6,is=1                  0.5044    0.143
nprobe=5,efSearch=4,is=1                  0.5190    0.147
nprobe=4,efSearch=8,is=1                  0.5227    0.150
nprobe=5,efSearch=6,is=1                  0.5393    0.154
nprobe=5,efSearch=6,is=2                  0.5395    0.159
nprobe=6,efSearch=4,is=1                  0.5590    0.162
nprobe=5,efSearch=8,is=1                  0.5627    0.163
nprobe=6,efSearch=6,is=1                  0.5643    0.166
nprobe=6,efSearch=6,is=2                  0.5644    0.172
nprobe=6,efSearch=8,is=1                  0.5885    0.174
nprobe=7,efSearch=4,is=1                  0.5926    0.175
nprobe=7,efSearch=6,is=1                  0.6047    0.180
nprobe=7,efSearch=8,is=1                  0.6154    0.185
nprobe=7,efSearch=8,is=2                  0.6155    0.191
nprobe=8,efSearch=6,is=1                  0.6309    0.194
nprobe=8,efSearch=8,is=1                  0.6344    0.198
nprobe=8,efSearch=8,is=2                  0.6345    0.206
nprobe=7,efSearch=12,is=1                 0.6388    0.207
nprobe=10,efSearch=4,is=1                 0.6425    0.211
nprobe=10,efSearch=4,is=2                 0.6427    0.218
nprobe=8,efSearch=12,is=1                 0.6592    0.219
nprobe=10,efSearch=6,is=1                 0.6676    0.221
nprobe=10,efSearch=8,is=1                 0.6790    0.226
nprobe=10,efSearch=12,is=1                0.6920    0.238
nprobe=12,efSearch=8,is=1                 0.7065    0.253
nprobe=12,efSearch=8,is=2                 0.7069    0.259
nprobe=12,efSearch=12,is=1                0.7171    0.261
nprobe=14,efSearch=8,is=1                 0.7262    0.273
nprobe=12,efSearch=16,is=1                0.7271    0.278
nprobe=12,efSearch=16,is=2                0.7272    0.283
nprobe=14,efSearch=12,is=1                0.7423    0.290
nprobe=14,efSearch=12,is=3                0.7424    0.301
nprobe=14,efSearch=16,is=1                0.7486    0.303
nprobe=16,efSearch=12,is=1                0.7598    0.310
nprobe=16,efSearch=12,is=2                0.7600    0.318
nprobe=16,efSearch=16,is=1                0.7638    0.322
nprobe=16,efSearch=16,is=2                0.7640    0.326
nprobe=16,efSearch=16,is=3                0.7643    0.331
nprobe=16,efSearch=16,is=4                0.7644    0.337
nprobe=16,efSearch=20,is=1                0.7691    0.341
nprobe=16,efSearch=20,is=2                0.7695    0.343
nprobe=16,efSearch=24,is=1                0.7725    0.354
nprobe=16,efSearch=24,is=2                0.7730    0.365
nprobe=16,efSearch=28,is=1                0.7749    0.373
nprobe=16,efSearch=28,is=2                0.7753    0.378
nprobe=16,efSearch=28,is=4                0.7756    0.388
nprobe=16,efSearch=32,is=1                0.7762    0.389
nprobe=16,efSearch=32,is=2                0.7766    0.395
nprobe=16,efSearch=32,is=6                0.7767    0.419
nprobe=16,efSearch=32,is=8                0.7768    0.427
nprobe=32,efSearch=8,is=1                 0.7884    0.466
nprobe=32,efSearch=8,is=2                 0.7892    0.471
nprobe=32,efSearch=12,is=1                0.8170    0.482
nprobe=32,efSearch=12,is=2                0.8174    0.493
nprobe=32,efSearch=16,is=1                0.8294    0.504
nprobe=32,efSearch=16,is=2                0.8298    0.506
nprobe=32,efSearch=20,is=1                0.8361    0.516
nprobe=32,efSearch=24,is=1                0.8407    0.532
nprobe=32,efSearch=28,is=1                0.8445    0.544
nprobe=32,efSearch=28,is=2                0.8449    0.553
nprobe=32,efSearch=32,is=1                0.8463    0.556
nprobe=32,efSearch=32,is=5                0.8466    0.582
nprobe=32,efSearch=64,is=1                0.8490    0.679
nprobe=32,efSearch=64,is=5                0.8495    0.707
nprobe=32,efSearch=64,is=7                0.8499    0.719
nprobe=32,efSearch=128,is=1               0.8502    0.915
nprobe=32,efSearch=128,is=2               0.8506    0.934
nprobe=32,efSearch=128,is=5               0.8509    0.948
nprobe=32,efSearch=128,is=7               0.8513    0.964
nprobe=32,efSearch=256,is=7               0.8518    1.450


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_8x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.0635    0.088
nprobe=1,efSearch=4,is=1                  0.0820    0.100
nprobe=1,efSearch=4,is=5                  0.0821    0.108
nprobe=1,efSearch=6,is=1                  0.0899    0.109
nprobe=1,efSearch=8,is=1                  0.0914    0.119
nprobe=2,efSearch=4,is=1                  0.0956    0.120
nprobe=2,efSearch=4,is=3                  0.0959    0.124
nprobe=2,efSearch=6,is=1                  0.1055    0.130
nprobe=2,efSearch=8,is=1                  0.1072    0.140
nprobe=3,efSearch=6,is=1                  0.1141    0.148
nprobe=3,efSearch=8,is=1                  0.1165    0.157
nprobe=4,efSearch=6,is=1                  0.1174    0.163
nprobe=4,efSearch=8,is=1                  0.1207    0.174
nprobe=4,efSearch=8,is=3                  0.1208    0.178
nprobe=4,efSearch=8,is=8                  0.1210    0.187
nprobe=5,efSearch=8,is=1                  0.1240    0.189
nprobe=6,efSearch=8,is=1                  0.1261    0.206
nprobe=7,efSearch=6,is=1                  0.1267    0.216
nprobe=7,efSearch=6,is=2                  0.1268    0.216
nprobe=7,efSearch=8,is=1                  0.1279    0.221
nprobe=7,efSearch=8,is=2                  0.1280    0.223
nprobe=6,efSearch=12,is=1                 0.1290    0.226
nprobe=8,efSearch=8,is=1                  0.1293    0.235
nprobe=7,efSearch=12,is=1                 0.1310    0.240
nprobe=7,efSearch=12,is=8                 0.1312    0.255
nprobe=8,efSearch=12,is=1                 0.1326    0.256
nprobe=8,efSearch=16,is=1                 0.1343    0.273
nprobe=8,efSearch=16,is=3                 0.1344    0.277
nprobe=8,efSearch=20,is=1                 0.1350    0.290
nprobe=10,efSearch=16,is=1                0.1361    0.303
nprobe=10,efSearch=20,is=1                0.1369    0.320
nprobe=12,efSearch=16,is=1                0.1373    0.333
nprobe=10,efSearch=24,is=1                0.1376    0.340
nprobe=12,efSearch=20,is=1                0.1382    0.350
nprobe=12,efSearch=24,is=1                0.1391    0.367
nprobe=12,efSearch=28,is=1                0.1395    0.387
nprobe=14,efSearch=28,is=1                0.1398    0.418
nprobe=14,efSearch=64,is=2                0.1402    0.560
nprobe=14,efSearch=64,is=3                0.1403    0.563
nprobe=32,efSearch=12,is=3                0.1405    0.632
nprobe=32,efSearch=16,is=1                0.1414    0.645
nprobe=32,efSearch=20,is=1                0.1420    0.661
nprobe=32,efSearch=20,is=3                0.1421    0.665
nprobe=32,efSearch=24,is=1                0.1423    0.676
nprobe=32,efSearch=24,is=5                0.1424    0.685
nprobe=32,efSearch=28,is=1                0.1428    0.691
nprobe=32,efSearch=64,is=1                0.1433    0.827
nprobe=32,efSearch=128,is=2               0.1437    1.067
nprobe=32,efSearch=256,is=1               0.1438    1.572


==> plots_recall/SIFT1000M_IVF262144_HNSW32,VPQ_8x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,efSearch=2,is=1                  0.1851    0.088
nprobe=1,efSearch=4,is=1                  0.2461    0.099
nprobe=1,efSearch=6,is=1                  0.2633    0.109
nprobe=2,efSearch=4,is=1                  0.3459    0.119
nprobe=2,efSearch=6,is=1                  0.3766    0.129
nprobe=3,efSearch=4,is=1                  0.3993    0.136
nprobe=3,efSearch=6,is=1                  0.4405    0.148
nprobe=3,efSearch=8,is=1                  0.4523    0.156
nprobe=4,efSearch=6,is=1                  0.4843    0.162
nprobe=5,efSearch=4,is=1                  0.4952    0.173
nprobe=4,efSearch=8,is=1                  0.5007    0.173
nprobe=5,efSearch=6,is=1                  0.5137    0.178
nprobe=5,efSearch=8,is=1                  0.5344    0.188
nprobe=6,efSearch=6,is=1                  0.5373    0.195
nprobe=6,efSearch=8,is=2                  0.5587    0.206
nprobe=7,efSearch=4,is=1                  0.5611    0.211
nprobe=7,efSearch=6,is=1                  0.5726    0.215
nprobe=7,efSearch=8,is=1                  0.5823    0.219
nprobe=8,efSearch=6,is=1                  0.5952    0.234
nprobe=8,efSearch=8,is=1                  0.5985    0.236
nprobe=7,efSearch=12,is=1                 0.6051    0.238
nprobe=8,efSearch=12,is=1                 0.6214    0.255
nprobe=10,efSearch=6,is=1                 0.6287    0.265
nprobe=10,efSearch=6,is=2                 0.6288    0.267
nprobe=10,efSearch=8,is=1                 0.6390    0.271
nprobe=10,efSearch=12,is=1                0.6506    0.287
nprobe=12,efSearch=8,is=1                 0.6611    0.305
nprobe=12,efSearch=12,is=1                0.6702    0.313
nprobe=12,efSearch=16,is=1                0.6799    0.331
nprobe=12,efSearch=20,is=1                0.6849    0.351
nprobe=14,efSearch=12,is=1                0.6912    0.352
nprobe=14,efSearch=16,is=1                0.6971    0.364
nprobe=14,efSearch=20,is=1                0.7011    0.380
nprobe=16,efSearch=12,is=1                0.7059    0.383
nprobe=16,efSearch=16,is=1                0.7098    0.391
nprobe=16,efSearch=20,is=1                0.7143    0.408
nprobe=16,efSearch=24,is=1                0.7173    0.428
nprobe=16,efSearch=28,is=1                0.7188    0.445
nprobe=16,efSearch=32,is=1                0.7204    0.458
nprobe=16,efSearch=64,is=1                0.7218    0.583
nprobe=32,efSearch=8,is=1                 0.7224    0.607
nprobe=32,efSearch=12,is=1                0.7462    0.626
nprobe=32,efSearch=16,is=1                0.7572    0.641
nprobe=32,efSearch=20,is=1                0.7631    0.659
nprobe=32,efSearch=24,is=1                0.7666    0.671
nprobe=32,efSearch=28,is=1                0.7696    0.688
nprobe=32,efSearch=32,is=1                0.7712    0.696
nprobe=32,efSearch=64,is=1                0.7736    0.823
nprobe=32,efSearch=128,is=2               0.7751    1.060
nprobe=32,efSearch=256,is=1               0.7755    1.572
nprobe=32,efSearch=512,is=8               0.7757    2.807


==> plots_recall/SIFT1000M_IVF65536,PQ16-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,ht=50                            0.0001    0.271
nprobe=1,ht=52                            0.0006    0.282
nprobe=1,ht=54                            0.0031    0.295
nprobe=1,ht=56                            0.0072    0.309
nprobe=1,ht=58                            0.0144    0.326
nprobe=1,ht=60                            0.0268    0.376
nprobe=1,ht=62                            0.0400    0.393
nprobe=1,ht=64                            0.0632    0.450
nprobe=1,ht=128                           0.1749    0.529
nprobe=2,ht=128                           0.2255    0.830
nprobe=3,ht=128                           0.2496    1.110
nprobe=4,ht=128                           0.2637    1.398
nprobe=5,ht=128                           0.2760    1.672
nprobe=6,ht=128                           0.2826    1.950
nprobe=7,ht=128                           0.2905    2.205
nprobe=8,ht=128                           0.2935    2.477


==> plots_recall/SIFT1000M_IVF65536,PQ16-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,ht=50                            0.0001    0.279
nprobe=1,ht=52                            0.0006    0.286
nprobe=1,ht=54                            0.0033    0.299
nprobe=1,ht=56                            0.0080    0.314
nprobe=1,ht=58                            0.0167    0.337
nprobe=1,ht=60                            0.0322    0.366
nprobe=1,ht=62                            0.0527    0.405
nprobe=1,ht=64                            0.0894    0.457
nprobe=1,ht=128                           0.3432    0.531
nprobe=2,ht=128                           0.4972    0.833
nprobe=3,ht=128                           0.5839    1.099
nprobe=4,ht=128                           0.6439    1.378
nprobe=5,ht=128                           0.6883    1.653
nprobe=6,ht=128                           0.7198    1.926
nprobe=7,ht=128                           0.7468    2.195
nprobe=8,ht=128                           0.7673    2.467


==> plots_recall/SIFT1000M_IVF65536,PQ16_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.1749    0.545
nprobe=2,ht=0                             0.2255    0.829
nprobe=3,ht=0                             0.2496    1.110
nprobe=4,ht=0                             0.2637    1.390
nprobe=5,ht=0                             0.2760    1.661
nprobe=6,ht=0                             0.2826    1.945
nprobe=7,ht=0                             0.2905    2.210


==> plots_recall/SIFT1000M_IVF65536,PQ16_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.3432    0.530
nprobe=2,ht=0                             0.4972    0.834
nprobe=3,ht=0                             0.5839    1.114
nprobe=4,ht=0                             0.6439    1.390
nprobe=5,ht=0                             0.6883    1.669
nprobe=6,ht=0                             0.7198    1.945
nprobe=7,ht=0                             0.7468    2.217


==> plots_recall/SIFT1000M_IVF65536,PQ16np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.1785    0.540
nprobe=2,ht=0                             0.2219    0.832
nprobe=3,ht=0                             0.2455    1.110
nprobe=4,ht=0                             0.2603    1.384
nprobe=5,ht=0                             0.2703    1.697
nprobe=6,ht=0                             0.2757    1.932
nprobe=7,ht=0                             0.2822    2.207


==> plots_recall/SIFT1000M_IVF65536,PQ16np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.3470    0.528
nprobe=2,ht=0                             0.4887    0.829
nprobe=3,ht=0                             0.5772    1.102
nprobe=4,ht=0                             0.6374    1.377
nprobe=5,ht=0                             0.6790    1.652
nprobe=6,ht=0                             0.7129    1.922
nprobe=7,ht=0                             0.7430    2.194


==> plots_recall/SIFT1000M_IVF65536,PQ8-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,ht=20                            0.0001    0.235
nprobe=1,ht=22                            0.0008    0.241
nprobe=1,ht=24                            0.0046    0.258
nprobe=1,ht=26                            0.0129    0.279
nprobe=1,ht=28                            0.0269    0.312
nprobe=1,ht=30                            0.0423    0.367
nprobe=1,ht=64                            0.0954    0.389
nprobe=2,ht=64                            0.1145    0.560
nprobe=3,ht=64                            0.1220    0.708
nprobe=4,ht=64                            0.1253    0.856
nprobe=5,ht=64                            0.1274    1.001
nprobe=6,ht=64                            0.1300    1.143
nprobe=7,ht=64                            0.1308    1.287
nprobe=8,ht=64                            0.1312    1.433
nprobe=10,ht=64                           0.1325    1.717


==> plots_recall/SIFT1000M_IVF65536,PQ8-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,ht=20                            0.0001    0.235
nprobe=1,ht=22                            0.0010    0.241
nprobe=1,ht=24                            0.0056    0.259
nprobe=1,ht=26                            0.0196    0.279
nprobe=1,ht=28                            0.0508    0.312
nprobe=1,ht=30                            0.1015    0.367
nprobe=1,ht=64                            0.3299    0.387
nprobe=2,ht=64                            0.4646    0.560
nprobe=3,ht=64                            0.5359    0.708
nprobe=4,ht=64                            0.5844    0.854
nprobe=5,ht=64                            0.6176    0.999
nprobe=6,ht=64                            0.6418    1.144
nprobe=7,ht=64                            0.6619    1.287
nprobe=8,ht=64                            0.6763    1.431
nprobe=10,ht=64                           0.6994    1.715


==> plots_recall/SIFT1000M_IVF65536,PQ8_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.0954    0.398
nprobe=2,ht=0                             0.1145    0.587
nprobe=3,ht=0                             0.1220    0.743
nprobe=4,ht=0                             0.1253    0.882
nprobe=5,ht=0                             0.1274    1.028
nprobe=6,ht=0                             0.1300    1.200
nprobe=7,ht=0                             0.1308    1.315
nprobe=8,ht=0                             0.1312    1.459
nprobe=10,ht=0                            0.1325    1.732
nprobe=12,ht=0                            0.1332    2.029


==> plots_recall/SIFT1000M_IVF65536,PQ8_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.3299    0.409
nprobe=2,ht=0                             0.4646    0.574
nprobe=3,ht=0                             0.5359    0.726
nprobe=4,ht=0                             0.5844    0.870
nprobe=5,ht=0                             0.6176    1.009
nprobe=6,ht=0                             0.6418    1.159
nprobe=7,ht=0                             0.6619    1.308
nprobe=8,ht=0                             0.6763    1.444
nprobe=10,ht=0                            0.6994    1.730
nprobe=12,ht=0                            0.7131    2.011


==> plots_recall/SIFT1000M_IVF65536,PQ8np_NP-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.0916    0.410
nprobe=2,ht=0                             0.1069    0.569
nprobe=3,ht=0                             0.1147    0.720
nprobe=4,ht=0                             0.1186    0.862
nprobe=5,ht=0                             0.1231    1.003
nprobe=6,ht=0                             0.1250    1.158
nprobe=7,ht=0                             0.1260    1.293
nprobe=8,ht=0                             0.1272    1.437
nprobe=10,ht=0                            0.1277    1.722
nprobe=12,ht=0                            0.1286    2.007


==> plots_recall/SIFT1000M_IVF65536,PQ8np_NP-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,ht=0                             0.3336    0.398
nprobe=2,ht=0                             0.4600    0.570
nprobe=3,ht=0                             0.5369    0.717
nprobe=4,ht=0                             0.5855    0.865
nprobe=5,ht=0                             0.6187    1.011
nprobe=6,ht=0                             0.6432    1.155
nprobe=7,ht=0                             0.6644    1.299
nprobe=8,ht=0                             0.6813    1.443
nprobe=10,ht=0                            0.7030    1.728
nprobe=12,ht=0                            0.7229    2.014


==> plots_recall/SIFT1000M_IVF65536,VPQ_12x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=3                             0.0789    0.275
nprobe=1,is=7                             0.0790    0.283
nprobe=2,is=1                             0.0950    0.296
nprobe=2,is=6                             0.0952    0.306
nprobe=3,is=1                             0.1004    0.314
nprobe=3,is=2                             0.1005    0.317
nprobe=3,is=3                             0.1006    0.319
nprobe=3,is=5                             0.1007    0.327
nprobe=4,is=1                             0.1038    0.332
nprobe=5,is=2                             0.1058    0.356
nprobe=5,is=4                             0.1060    0.361
nprobe=6,is=1                             0.1065    0.372
nprobe=7,is=1                             0.1075    0.392
nprobe=8,is=1                             0.1083    0.411
nprobe=10,is=1                            0.1092    0.452
nprobe=10,is=2                            0.1093    0.453
nprobe=10,is=4                            0.1095    0.460
nprobe=12,is=1                            0.1105    0.490
nprobe=12,is=8                            0.1106    0.517
nprobe=14,is=8                            0.1107    0.549
nprobe=16,is=1                            0.1111    0.571
nprobe=16,is=2                            0.1112    0.573
nprobe=16,is=4                            0.1113    0.577
nprobe=32,is=2                            0.1119    0.911
nprobe=32,is=7                            0.1120    0.930
nprobe=32,is=8                            0.1121    0.936


==> plots_recall/SIFT1000M_IVF65536,VPQ_12x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.3210    0.270
nprobe=2,is=1                             0.4515    0.296
nprobe=3,is=1                             0.5190    0.317
nprobe=4,is=1                             0.5635    0.337
nprobe=5,is=1                             0.5925    0.356
nprobe=6,is=1                             0.6133    0.375
nprobe=7,is=1                             0.6297    0.393
nprobe=8,is=1                             0.6410    0.414
nprobe=10,is=1                            0.6624    0.451
nprobe=10,is=6                            0.6625    0.463
nprobe=10,is=8                            0.6626    0.468
nprobe=12,is=1                            0.6763    0.491
nprobe=14,is=1                            0.6866    0.530
nprobe=16,is=1                            0.6943    0.571
nprobe=16,is=7                            0.6944    0.587
nprobe=32,is=1                            0.7215    0.907


==> plots_recall/SIFT1000M_IVF65536,VPQ_16x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=1                             0.0699    0.288
nprobe=1,is=3                             0.0705    0.292
nprobe=2,is=1                             0.0825    0.311
nprobe=3,is=1                             0.0862    0.333
nprobe=3,is=3                             0.0869    0.339
nprobe=3,is=4                             0.0871    0.341
nprobe=4,is=1                             0.0899    0.352
nprobe=5,is=1                             0.0903    0.377
nprobe=5,is=2                             0.0907    0.378
nprobe=5,is=6                             0.0912    0.390
nprobe=6,is=1                             0.0927    0.394
nprobe=6,is=6                             0.0928    0.411
nprobe=7,is=1                             0.0931    0.415
nprobe=7,is=5                             0.0933    0.432
nprobe=8,is=1                             0.0941    0.436
nprobe=8,is=3                             0.0943    0.445
nprobe=10,is=1                            0.0945    0.478
nprobe=10,is=7                            0.0949    0.496
nprobe=12,is=1                            0.0959    0.519
nprobe=14,is=1                            0.0960    0.563
nprobe=16,is=5                            0.0966    0.614
nprobe=32,is=1                            0.0970    0.969


==> plots_recall/SIFT1000M_IVF65536,VPQ_16x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.3164    0.283
nprobe=1,is=2                             0.3171    0.283
nprobe=1,is=8                             0.3172    0.301
nprobe=2,is=1                             0.4424    0.303
nprobe=2,is=2                             0.4431    0.307
nprobe=2,is=3                             0.4434    0.311
nprobe=3,is=1                             0.5065    0.326
nprobe=3,is=4                             0.5069    0.337
nprobe=4,is=1                             0.5462    0.348
nprobe=4,is=5                             0.5463    0.360
nprobe=5,is=1                             0.5753    0.367
nprobe=5,is=2                             0.5758    0.370
nprobe=5,is=4                             0.5763    0.378
nprobe=6,is=1                             0.5941    0.390
nprobe=6,is=3                             0.5949    0.394
nprobe=7,is=2                             0.6110    0.413
nprobe=7,is=4                             0.6117    0.420
nprobe=8,is=1                             0.6214    0.429
nprobe=8,is=3                             0.6227    0.435
nprobe=10,is=1                            0.6414    0.470
nprobe=10,is=2                            0.6417    0.475
nprobe=10,is=3                            0.6431    0.476
nprobe=12,is=1                            0.6531    0.511
nprobe=12,is=4                            0.6546    0.520
nprobe=14,is=1                            0.6622    0.554
nprobe=14,is=2                            0.6627    0.558
nprobe=14,is=4                            0.6636    0.563
nprobe=16,is=1                            0.6666    0.597
nprobe=16,is=2                            0.6675    0.602
nprobe=16,is=4                            0.6685    0.606
nprobe=32,is=1                            0.6889    0.961
nprobe=32,is=2                            0.6896    0.964
nprobe=32,is=3                            0.6909    0.966


==> plots_recall/SIFT1000M_IVF65536,VPQ_16x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=3                             0.1787    0.361
nprobe=2,is=1                             0.2218    0.421
nprobe=2,is=3                             0.2220    0.430
nprobe=2,is=7                             0.2222    0.443
nprobe=3,is=1                             0.2455    0.489
nprobe=3,is=3                             0.2457    0.497
nprobe=3,is=4                             0.2458    0.499
nprobe=4,is=2                             0.2603    0.554
nprobe=5,is=1                             0.2705    0.619
nprobe=5,is=2                             0.2706    0.621
nprobe=6,is=1                             0.2756    0.688
nprobe=6,is=3                             0.2758    0.692
nprobe=7,is=2                             0.2819    0.747
nprobe=7,is=4                             0.2821    0.758
nprobe=7,is=6                             0.2822    0.763
nprobe=8,is=1                             0.2867    0.814
nprobe=8,is=3                             0.2870    0.817
nprobe=10,is=1                            0.2925    0.939
nprobe=10,is=2                            0.2928    0.944
nprobe=10,is=7                            0.2929    0.961
nprobe=12,is=1                            0.2974    1.070
nprobe=12,is=5                            0.2976    1.075
nprobe=12,is=7                            0.2977    1.079
nprobe=14,is=2                            0.3004    1.194
nprobe=16,is=1                            0.3029    1.321
nprobe=16,is=2                            0.3032    1.324
nprobe=32,is=1                            0.3110    2.324
nprobe=32,is=2                            0.3114    2.325


==> plots_recall/SIFT1000M_IVF65536,VPQ_16x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.3470    0.355
nprobe=2,is=1                             0.4887    0.422
nprobe=3,is=1                             0.5772    0.494
nprobe=4,is=1                             0.6374    0.559
nprobe=5,is=1                             0.6790    0.624
nprobe=6,is=1                             0.7129    0.688
nprobe=7,is=1                             0.7430    0.752
nprobe=8,is=1                             0.7651    0.814
nprobe=10,is=1                            0.8014    0.945
nprobe=12,is=1                            0.8298    1.069
nprobe=14,is=1                            0.8494    1.196
nprobe=16,is=1                            0.8669    1.324
nprobe=32,is=1                            0.9233    2.330


==> plots_recall/SIFT1000M_IVF65536,VPQ_24x6.6.4_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=1                             0.1528    0.294
nprobe=1,is=3                             0.1529    0.301
nprobe=2,is=1                             0.1889    0.329
nprobe=2,is=3                             0.1891    0.338
nprobe=3,is=1                             0.2083    0.363
nprobe=3,is=3                             0.2086    0.373
nprobe=4,is=1                             0.2185    0.397
nprobe=4,is=3                             0.2187    0.406
nprobe=5,is=1                             0.2267    0.430
nprobe=6,is=1                             0.2303    0.464
nprobe=6,is=8                             0.2304    0.494
nprobe=7,is=1                             0.2350    0.495
nprobe=8,is=1                             0.2384    0.526
nprobe=10,is=1                            0.2429    0.590
nprobe=10,is=8                            0.2430    0.623
nprobe=12,is=4                            0.2468    0.667
nprobe=12,is=1                            0.2471    0.673
nprobe=14,is=1                            0.2486    0.727
nprobe=14,is=7                            0.2487    0.749
nprobe=16,is=1                            0.2500    0.781
nprobe=16,is=6                            0.2501    0.804
nprobe=32,is=2                            0.2544    1.280
nprobe=32,is=1                            0.2546    1.282
nprobe=32,is=6                            0.2547    1.305
nprobe=32,is=8                            0.2548    1.351


==> plots_recall/SIFT1000M_IVF65536,VPQ_24x6.6.4_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.3448    0.293
nprobe=2,is=1                             0.4859    0.329
nprobe=3,is=1                             0.5734    0.364
nprobe=4,is=1                             0.6316    0.397
nprobe=5,is=1                             0.6719    0.430
nprobe=5,is=4                             0.6720    0.443
nprobe=6,is=1                             0.7044    0.462
nprobe=7,is=1                             0.7335    0.493
nprobe=8,is=1                             0.7543    0.525
nprobe=10,is=1                            0.7888    0.588
nprobe=12,is=1                            0.8148    0.651
nprobe=14,is=1                            0.8334    0.713
nprobe=14,is=8                            0.8335    0.746
nprobe=16,is=1                            0.8503    0.782
nprobe=32,is=2                            0.9023    1.281


==> plots_recall/SIFT1000M_IVF65536,VPQ_32x4.4_AVX2-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=2                             0.1320    0.299
nprobe=1,is=1                             0.1322    0.302
nprobe=1,is=4                             0.1355    0.311
nprobe=2,is=1                             0.1598    0.326
nprobe=2,is=2                             0.1604    0.332
nprobe=2,is=4                             0.1629    0.344
nprobe=2,is=5                             0.1630    0.351
nprobe=3,is=1                             0.1777    0.359
nprobe=3,is=4                             0.1801    0.394
nprobe=4,is=1                             0.1886    0.396
nprobe=4,is=3                             0.1903    0.403
nprobe=4,is=4                             0.1915    0.409
nprobe=5,is=1                             0.1948    0.422
nprobe=5,is=4                             0.1955    0.453
nprobe=5,is=6                             0.1965    0.465
nprobe=6,is=1                             0.1966    0.465
nprobe=6,is=5                             0.1989    0.477
nprobe=6,is=7                             0.1996    0.489
nprobe=6,is=6                             0.2004    0.494
nprobe=7,is=4                             0.2037    0.520
nprobe=8,is=6                             0.2047    0.550
nprobe=10,is=4                            0.2081    0.609
nprobe=10,is=7                            0.2083    0.624
nprobe=12,is=3                            0.2086    0.648
nprobe=12,is=8                            0.2104    0.678
nprobe=12,is=6                            0.2125    0.694
nprobe=14,is=4                            0.2126    0.737
nprobe=16,is=8                            0.2139    0.794
nprobe=16,is=4                            0.2145    0.801
nprobe=32,is=4                            0.2177    1.249


==> plots_recall/SIFT1000M_IVF65536,VPQ_32x4.4_AVX2-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=1                             0.3435    0.295
nprobe=1,is=2                             0.3443    0.306
nprobe=1,is=4                             0.3444    0.318
nprobe=2,is=1                             0.4829    0.326
nprobe=2,is=3                             0.4833    0.338
nprobe=3,is=1                             0.5681    0.361
nprobe=3,is=3                             0.5687    0.373
nprobe=3,is=6                             0.5689    0.389
nprobe=4,is=1                             0.6253    0.392
nprobe=4,is=3                             0.6257    0.404
nprobe=4,is=7                             0.6259    0.427
nprobe=5,is=2                             0.6639    0.430
nprobe=5,is=5                             0.6641    0.446
nprobe=5,is=7                             0.6645    0.458
nprobe=6,is=1                             0.6942    0.458
nprobe=6,is=3                             0.6950    0.470
nprobe=6,is=5                             0.6953    0.478
nprobe=6,is=7                             0.6959    0.489
nprobe=7,is=1                             0.7213    0.489
nprobe=7,is=2                             0.7217    0.492
nprobe=7,is=3                             0.7219    0.498
nprobe=7,is=4                             0.7220    0.504
nprobe=7,is=6                             0.7224    0.515
nprobe=8,is=1                             0.7416    0.517
nprobe=8,is=2                             0.7420    0.524
nprobe=8,is=3                             0.7422    0.529
nprobe=8,is=4                             0.7425    0.535
nprobe=8,is=8                             0.7430    0.556
nprobe=10,is=1                            0.7732    0.579
nprobe=10,is=2                            0.7741    0.585
nprobe=10,is=3                            0.7742    0.589
nprobe=10,is=4                            0.7745    0.601
nprobe=10,is=5                            0.7746    0.602
nprobe=10,is=6                            0.7748    0.607
nprobe=10,is=7                            0.7752    0.618
nprobe=12,is=1                            0.7990    0.643
nprobe=12,is=2                            0.7999    0.644
nprobe=12,is=4                            0.8003    0.656
nprobe=12,is=3                            0.8005    0.660
nprobe=12,is=7                            0.8010    0.683
nprobe=14,is=1                            0.8170    0.705
nprobe=14,is=2                            0.8177    0.706
nprobe=14,is=3                            0.8184    0.711
nprobe=14,is=7                            0.8192    0.737
nprobe=16,is=1                            0.8332    0.759
nprobe=16,is=2                            0.8335    0.766
nprobe=16,is=3                            0.8343    0.772
nprobe=16,is=5                            0.8345    0.783
nprobe=16,is=7                            0.8351    0.792
nprobe=32,is=1                            0.8819    1.235
nprobe=32,is=2                            0.8823    1.242
nprobe=32,is=4                            0.8824    1.252
nprobe=32,is=5                            0.8832    1.269


==> plots_recall/SIFT1000M_IVF65536,VPQ_8x8.8_AVX512-r1.txt <==
Parameters                                R1   time
                                          0.0000    0.000
nprobe=1,is=1                             0.0917    0.307
nprobe=1,is=8                             0.0918    0.317
nprobe=2,is=1                             0.1066    0.342
nprobe=2,is=2                             0.1069    0.342
nprobe=2,is=6                             0.1070    0.352
nprobe=3,is=1                             0.1144    0.376
nprobe=3,is=4                             0.1147    0.382
nprobe=4,is=1                             0.1183    0.411
nprobe=4,is=6                             0.1186    0.419
nprobe=5,is=2                             0.1233    0.444
nprobe=6,is=1                             0.1247    0.476
nprobe=6,is=2                             0.1251    0.478
nprobe=7,is=1                             0.1258    0.509
nprobe=7,is=2                             0.1261    0.515
nprobe=8,is=1                             0.1270    0.543
nprobe=8,is=2                             0.1274    0.547
nprobe=10,is=1                            0.1275    0.611
nprobe=10,is=2                            0.1279    0.612
nprobe=12,is=1                            0.1283    0.676
nprobe=12,is=2                            0.1286    0.680
nprobe=14,is=2                            0.1290    0.744
nprobe=32,is=1                            0.1297    1.353
nprobe=32,is=2                            0.1301    1.358


==> plots_recall/SIFT1000M_IVF65536,VPQ_8x8.8_AVX512-r100.txt <==
Parameters                                R100   time
                                          0.0000    0.000
nprobe=1,is=3                             0.3336    0.308
nprobe=2,is=1                             0.4600    0.341
nprobe=3,is=1                             0.5369    0.377
nprobe=4,is=1                             0.5855    0.414
nprobe=5,is=1                             0.6188    0.446
nprobe=6,is=1                             0.6433    0.481
nprobe=7,is=1                             0.6645    0.513
nprobe=8,is=1                             0.6813    0.548
nprobe=10,is=1                            0.7030    0.615
nprobe=12,is=1                            0.7229    0.681
nprobe=14,is=1                            0.7347    0.748
nprobe=16,is=1                            0.7457    0.813
nprobe=32,is=1                            0.7772    1.363

